Parallel-in-Time Integration of Transient Phenomena in No-Insulation Superconducting Coils Using Parareal

High-temperature superconductors (HTS) have the potential to enable magnetic fields beyond the current limits of low-temperature superconductors in applications like accelerator magnets. However, the design of HTS-based magnets requires computationally demanding transient multi-physics simulations with highly non-linear material properties. To reduce the solution time, we propose using Parareal (PR) for parallel-in-time magneto-thermal simulation of magnets based on HTS, particularly, no-insulation coils without turn-to-turn insulation. We propose extending the classical PR method to automatically find a time partitioning using a first coarse adaptive propagator. The proposed PR method is shown to reduce the computing time when fine engineering tolerances are required despite the highly nonlinear character of the problem. The full software stack used is open-source.

==> data/abs_error.csv <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.060606060606060601e-03,5.116805243837241335e-02,2.918131705831328304e-03,3.473904618331857819e-04,3.987509307457060004e-05
1.212121212121212120e-02,3.686830997754597661e-02,3.321030010278391842e-03,4.592165029446704239e-04,5.891281041137119701e-05
1.818181818181818094e-02,4.254844815704039718e-02,3.630276391055176077e-03,4.757353371154238175e-04,4.713233177255915507e-05
2.424242424242424240e-02,4.295597371444870305e-02,3.935384873161140717e-03,5.479435731174930879e-04,2.533594047626763768e-05
3.030303030303030387e-02,3.348426351533362322e-02,4.152730433434115298e-03,4.936067302931945733e-04,4.863252627274050610e-06
3.636363636363636187e-02,2.377779826865200619e-02,4.135320946138776321e-03,2.045148399005825013e-04,6.681117794116175901e-06
4.242424242424242681e-02,1.918680331754707424e-02,4.036053318452914596e-03,1.268252519377455201e-04,1.583294841545068721e-05
4.848484848484848481e-02,1.951933182293785762e-02,3.732485707802268848e-03,2.223887230154986128e-04,2.013920350307785156e-05
5.454545454545454281e-02,1.962907994508711340e-02,3.206137713911871856e-03,9.517181085172410349e-05,1.935319213863806453e-05
6.060606060606060774e-02,1.951152210223483507e-02,2.452483755018164402e-03,7.290711232599278446e-05,1.967717165385352018e-05
6.666666666666666574e-02,1.916887699659675093e-02,1.473742533338651128e-03,2.168030269462661863e-04,1.624240634257034799e-05
7.272727272727272374e-02,1.859809287107161424e-02,1.384436545521339212e-03,1.325599216759343335e-04,1.259270029585479733e-05
7.878787878787878174e-02,1.895741515311044623e-02,2.428437716265108293e-03,1.656989038512080015e-04,7.663354983478143367e-06
8.484848484848485362e-02,1.963092234828955895e-02,3.217063482434667776e-03,3.421826458236409962e-04,2.211149872799467175e-05
9.090909090909091161e-02,2.005965435533774155e-02,3.760914060471520770e-03,2.738911996633675017e-04,4.164442051468597583e-05
9.696969696969696961e-02,2.024060012579198542e-02,4.056978401914435040e-03,1.929911572347009496e-04,5.255672787463083750e-05
1.030303030303030276e-01,2.017419429786038165e-02,4.105691144971501672e-03,4.031125683408021132e-04,6.073618952129322679e-05
1.090909090909090856e-01,1.986013589253765588e-02,3.906751310639222652e-03,3.655814020593339819e-04,6.530736038179441039e-05
1.151515151515151575e-01,1.929815029924952796e-02,3.459884288339765135e-03,1.960977078123704587e-04,7.080845827367454604e-05
1.212121212121212155e-01,1.848657975658518637e-02,2.763432316664093946e-03,4.444981767015576679e-04,7.604971973762530979e-05
1.272727272727272596e-01,1.742360141416554598e-02,2.329052467343828425e-03,4.414908458336697095e-04,8.195102893537864475e-05
1.333333333333333315e-01,1.610405378754897754e-02,3.201212168864486785e-03,1.958310484706515808e-04,8.336175497092312980e-05
1.393939393939394034e-01,1.482174292228499723e-02,3.820913029041861364e-03,4.716994813609431958e-04,8.638158303853060715e-05
1.454545454545454475e-01,1.548051643682235579e-02,4.187159447303301363e-03,4.941134723370765869e-04,8.982965467119186087e-05
1.515151515151515194e-01,1.588347827831526615e-02,4.297594192520293177e-03,2.607157902669854366e-04,9.325971833362700636e-05
1.575757575757575635e-01,1.601979898868854946e-02,4.141387806617657930e-03,5.751172144243810180e-04,9.131775954251963867e-05
1.636363636363636354e-01,1.589946047291590503e-02,3.728522194570871306e-03,7.068292606025039504e-04,8.958824465565840001e-05
1.696969696969697072e-01,1.552331368340276185e-02,3.059848308781809578e-03,5.827330330383517776e-04,9.227445958792657166e-05
1.757575757575757514e-01,1.488692248925183037e-02,2.130930018354959543e-03,7.609678974471734136e-04,8.991245804246261741e-05
1.818181818181818232e-01,1.399292408069285898e-02,1.634963964415092619e-03,7.899420200470075315e-04,8.900073059159296918e-05
1.878787878787878673e-01,1.284244909319731676e-02,1.618732749014029082e-03,5.624395637120471747e-04,8.809735418324748935e-05
1.939393939393939392e-01,1.143312041564747972e-02,1.343647843555118016e-03,5.604891753510088392e-04,8.735038921514615140e-05
2.000000000000000111e-01,9.771743800000010083e-03,8.165150000003507103e-04,3.313024999993530173e-04,8.820729999925447373e-05
2.060606060606060552e-01,5.308915590738649826e-03,1.984360789320405161e-03,9.913983628031530770e-04,1.926606676505571158e-04
2.121212121212121271e-01,4.177934111231351721e-03,1.453389848887098879e-03,4.410337812448261730e-04,7.394232502733188994e-06
2.181818181818181712e-01,3.607907516459007979e-03,3.614640237188382343e-04,1.960294910379190014e-04,1.409919942734205733e-04
2.242424242424242431e-01,3.022896064264202209e-03,4.354795367973451903e-04,6.454461503277997281e-04,1.879519335865609264e-04
2.303030303030303150e-01,1.891899149920917012e-02,5.993290155632990945e-03,2.724779740152172280e-03,6.855094519711002476e-04
2.363636363636363591e-01,2.484165909848989884e-02,4.663499662278525193e-03,2.254807964241933860e-03,5.746971354803065424e-04
2.424242424242424310e-01,2.628496022189175108e-02,3.808473197580042324e-03,1.576511617052744896e-03,4.616503917311831628e-04
2.484848484848484751e-01,2.545675583834849931e-02,3.005011750719432939e-03,1.072208719135048227e-03,3.346491070761459241e-04
2.545454545454545192e-01,2.291116029091355699e-02,2.864900903990275083e-03,9.310748597588514031e-04,2.606391634571991744e-04
2.606060606060606188e-01,1.877857328151399940e-02,3.164688169613683044e-03,9.448583740123694952e-04,2.210143690373200798e-04
2.666666666666666630e-01,1.305399372453486251e-02,1.872482887659288053e-03,1.058289580111448913e-03,1.542468220474546570e-04
2.727272727272727071e-01,1.771068723087232399e-02,3.364774255551594706e-03,5.642226040993847391e-04,1.616096644561082485e-04
2.787878787878788067e-01,3.064180982644160167e-02,4.599059576106512282e-03,7.886146873836707982e-04,1.307693541008347893e-04
2.848484848484848508e-01,3.877139890037994974e-02,1.031811375030500244e-03,7.719923773326087257e-04,1.750694684652387423e-04
2.909090909090908950e-01,3.898387470697883828e-02,5.155949088324618401e-03,5.760424239635852928e-04,9.097804566060574416e-05
2.969696969696969946e-01,2.561873079767273964e-02,3.198949176033138997e-03,8.814032908279756384e-04,7.031441310800801148e-05
3.030303030303030387e-01,1.545790878454234019e-02,5.922702836562265816e-03,2.135262432789275522e-03,5.744726948737621797e-04
3.090909090909090828e-01,3.612032291090372382e-02,1.331852094495467043e-02,2.569889740458464189e-03,6.661546301938159331e-04
3.151515151515151270e-01,4.133536093816303492e-02,1.302439669451160853e-02,1.553919887513188769e-03,3.865675255276812550e-04
3.212121212121212266e-01,4.331728163225534445e-02,1.330038758761808992e-02,8.095792840290272352e-04,2.069521879057845126e-04
3.272727272727272707e-01,8.337925062278372934e-04,8.830641948906148286e-03,1.650292169463440928e-03,2.973148910143663670e-04
3.333333333333333148e-01,4.013543410628983565e-02,8.987915938082124967e-03,2.003203640079220804e-03,4.939739046250224419e-04
3.393939393939394145e-01,2.937968678195801431e-02,5.403223364151443775e-03,9.470156340789515070e-04,3.778878247437944538e-04
3.454545454545454586e-01,4.163744985921979946e-02,6.427810722517079967e-03,7.628854380818950176e-04,2.483326664908247494e-04
3.515151515151515027e-01,1.655544872306791149e-02,1.030232713135958988e-02,2.343474393825317748e-03,6.026794685887182368e-04
3.575757575757576023e-01,4.638321851410154295e-02,2.027203174201730462e-02,6.346616725895870559e-03,1.504314911443316305e-03
3.636363636363636465e-01,5.853553365274777320e-02,1.773783660689431940e-02,5.841990425274445897e-03,1.491691960048058263e-03
3.696969696969696906e-01,7.052671867274185047e-02,1.490074694217824458e-02,4.803722608741622935e-03,1.291071238004093402e-03
3.757575757575757347e-01,7.067687123350196998e-02,1.218432116544931887e-02,4.069846225817741470e-03,1.123970933846862863e-03
3.818181818181818343e-01,6.517201991529475436e-02,9.988566232852491567e-03,3.745216989408106656e-03,1.045655457577510106e-03
3.878787878787878785e-01,6.268160031302372204e-02,8.850912893205276077e-03,3.481371577535696815e-03,1.035992326954726650e-03
3.939393939393939226e-01,5.853774387326637907e-02,1.348451623515956044e-02,3.258994575361384705e-03,1.005117318911175062e-03
4.000000000000000222e-01,5.241895089999815127e-02,1.937650429999848711e-02,3.119064099998070105e-03,9.805108999998424224e-04
4.060606060606060663e-01,1.077927549525306006e-01,3.104836220481743680e-02,7.845950250569444506e-03,2.085678372882426856e-03
4.121212121212121104e-01,5.595461299093429375e-02,1.726052178382886382e-02,4.897430378747458235e-03,1.536866780337931004e-03
4.181818181818181546e-01,1.212873551050996923e-02,3.698149797683569773e-03,1.879627254490756627e-03,5.865836132663559965e-04
4.242424242424242542e-01,5.747792118075523149e-03,1.266202078449296664e-03,7.222225732963494238e-04,7.090658992758847035e-05
4.303030303030302983e-01,5.547060026087535789e-02,1.112364876756544163e-02,3.777802963709220307e-03,8.857885812858512509e-04
4.363636363636363424e-01,4.351203626948851877e-02,1.330511078491269927e-02,3.734190681790039434e-03,8.319068914879323984e-04
4.424242424242424421e-01,4.042159998335215221e-02,1.396704214589661319e-02,2.649570490264707701e-03,5.999941259329233390e-04
4.484848484848484862e-01,3.002546202788458629e-02,1.405464250441923468e-02,1.980874321230174928e-03,4.350777449761977778e-04
4.545454545454545303e-01,1.059303674036549126e-02,1.413375125309812574e-04,5.786529470910295458e-04,3.483238163966007050e-04
4.606060606060606299e-01,1.189532406966442579e-02,2.716634905581827297e-03,3.902999714533450515e-04,1.053656975749106550e-04
4.666666666666666741e-01,7.051918457522177164e-03,4.213668122810432237e-03,6.663427386168763178e-04,2.679707082364757298e-05
4.727272727272727182e-01,1.164731223055248677e-02,3.750670324501825803e-03,4.895650782703597770e-04,4.512003676637732497e-05
4.787878787878787623e-01,9.907662204652112337e-03,2.779243463420399962e-03,4.644250764549440191e-04,1.517152275276600903e-05
4.848484848484848619e-01,2.523739795590174140e-03,7.181014466635105009e-04,1.251699351954016493e-04,9.748491258854130592e-05
4.909090909090909061e-01,8.002726604852128389e-03,2.375889379212736685e-03,6.287590068154713663e-05,2.087340405267923416e-04
4.969696969696969502e-01,1.185685212819898027e-02,3.630118089876788190e-04,2.357774908485765764e-04,2.518013436692001505e-04
5.030303030303030498e-01,2.324008731000404282e-02,3.111954646330516994e-03,4.243489903856811907e-04,2.148187601811457625e-04
5.090909090909090384e-01,4.090161459411945089e-02,9.461636149888263958e-03,8.113739943844677782e-04,1.641614520515588538e-04
5.151515151515151381e-01,4.008987483800652285e-02,8.871252136460228144e-03,2.213066358613957618e-04,2.154130936204978752e-05
5.212121212121212377e-01,3.332864473642338510e-02,2.872371091884318162e-03,1.556831210507425567e-04,5.630307370907416953e-05
5.272727272727272263e-01,2.372308167417003233e-02,7.477605636978523762e-04,3.213677019289207237e-04,6.716198100775727653e-06
5.333333333333333259e-01,2.834772319060085977e-02,1.075622499384465414e-02,1.496956201272325870e-04,2.403740657719311002e-05
5.393939393939394256e-01,5.009478580383941448e-02,3.446112561298164678e-02,1.649770852534260257e-03,2.870825868583892770e-06
5.454545454545454142e-01,6.472680402699459989e-02,2.816331145698924843e-02,2.060637885227478705e-03,2.718803249752710371e-04
5.515151515151515138e-01,7.407813009869990140e-02,1.935141790370131787e-02,2.303545786533689466e-03,3.470676258334748354e-04
5.575757575757576134e-01,7.989851707870876396e-02,1.930697885101828604e-02,2.387718038542985255e-03,4.256677152127963382e-04
5.636363636363636020e-01,8.337004530748615139e-02,2.003160539976178711e-02,2.252920627654475538e-03,4.262150800542485740e-04
5.696969696969697017e-01,8.525114062015326510e-02,2.033155462731173202e-02,2.305455390912314328e-03,4.242442161714876647e-04
5.757575757575758013e-01,8.018233099663163443e-02,2.043966204045233326e-02,2.132334103659871971e-03,4.029798486584468264e-04
5.818181818181817899e-01,7.404264666563697972e-02,1.978517537111912361e-02,1.927263480236973692e-03,3.607324794021593561e-04
5.878787878787878896e-01,6.736285986995760311e-02,1.849910958280887030e-02,1.632181750004235710e-03,3.222414835359899143e-04
5.939393939393939892e-01,6.030067695879282041e-02,1.677533211521797796e-02,2.163537388241820736e-03,2.828619551742406202e-04
5.999999999999999778e-01,5.296718800000022043e-02,1.478024859999926832e-02,2.613921500000060405e-03,2.692028000002011368e-04


==> data/coarse_sol.csv <==
0.0000000000,15.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,,0.0000000000,15.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000
0.0100000000,15.0020192879,-0.0013413987,0.0004896492,0.0035523953,0.0000066099,,0.0100000000,15.0020192879,-0.0013413987,0.0004896492,0.0035523953,0.0000066099
0.0300000000,15.0059043559,-0.0092469787,0.0011250725,0.0245620906,0.0001178993,,0.0300000000,15.0059043559,-0.0092469787,0.0011250725,0.0245620907,0.0001178993
0.0700000000,15.0204933404,-0.0355312937,0.0020993961,0.1105890026,0.0010699199,,0.0700000000,15.0204933405,-0.0355312941,0.0020993961,0.1105890027,0.0010699199
0.1500000000,15.0818529685,-0.1010008862,0.0037661775,0.4581378919,0.0069419538,,0.1500000000,15.0819363077,-0.1005267944,0.0037758851,0.4587977287,0.0069012460
0.2000000000,15.1428282099,-0.1440517946,0.0047646522,0.7986239261,0.0134991876,,0.2000000000,15.1428837956,-0.1438472786,0.0047687109,0.7989271741,0.0134740723
0.2250000000,15.1452520874,-0.1537419832,0.0044446484,0.7859464762,0.0148153227,,0.2250000000,15.1453061869,-0.1535928701,0.0044475581,0.7861109441,0.0147957752
0.2437500000,15.2171489009,-0.1747761363,0.0062700861,1.2611620189,0.0200836885,,0.2437500000,15.2174867518,-0.1746720389,0.0062718878,1.2613815777,0.0200677997
0.2696128860,15.3588063094,-0.2173834368,0.0080702907,2.0680702557,0.0317118842,,0.2696128860,15.3590262971,-0.2162830157,0.0081014171,2.0713755465,0.0315010640
0.3000000000,15.6280088817,-0.2760571686,0.0102580365,3.4018787987,0.0505805083,,0.3000000000,15.6280666078,-0.2754808380,0.0102706229,3.4035995737,0.0504405574
0.3221348899,15.6850491749,-0.3045672510,0.0094249842,3.4163222782,0.0582094520,,0.3221348899,15.6823044050,-0.3031755127,0.0094389487,3.4245509674,0.0578500233
0.3250000000,15.6856034321,-0.3069130897,0.0093643577,3.4224288390,0.0588518068,,0.3250000000,15.6924036302,-0.3079050103,0.0093315959,3.4407854692,0.0590492400
0.3311163905,15.7947472731,-0.3144866506,0.0108638306,4.0487539636,0.0621895689,,0.3311163905,15.7989970155,-0.3151904754,0.0108507324,4.0617499615,0.0622897019
0.3369656791,15.9550736883,-0.3223401607,0.0121327921,4.7691286754,0.0659697000,,0.3369656791,15.9577671736,-0.3228326942,0.0121341733,4.7775584477,0.0660237407
0.3455970222,16.2841582122,-0.3351154733,0.0140561521,6.0368729648,0.0721612436,,0.3455970222,16.2855506630,-0.3354096988,0.0140576085,6.0402089088,0.0721903021
0.3500000000,16.4837843657,-0.3418180934,0.0150984576,6.8025670012,0.0753816443,,0.3500000000,16.4845731093,-0.3420377672,0.0150989170,6.8038079188,0.0754056860
0.3557832044,16.6118594877,-0.3499238400,0.0148463266,6.9272645183,0.0781927786,,0.3557832044,16.6139374379,-0.3499297631,0.0148408416,6.9319056213,0.0781814895
0.3610312436,16.6794665313,-0.3560530107,0.0147634660,7.0126486351,0.0801007038,,0.3610312436,16.6888418424,-0.3557504804,0.0147513662,7.0177536539,0.0800471567
0.3694153212,16.7369923504,-0.3636226882,0.0147140874,7.0917626446,0.0823156104,,0.3694153212,16.7400602722,-0.3633991692,0.0147109872,7.0914404139,0.0822526426
0.3815092071,16.7804028611,-0.3711584370,0.0146842033,7.1633954755,0.0844984375,,0.3815092071,16.7809712483,-0.3709926203,0.0146834780,7.1621595404,0.0844470018
0.4000000000,16.7874419372,-0.3762580296,0.0146341426,7.2418562884,0.0860498812,,0.4000000000,16.7873792924,-0.3761348833,0.0146334259,7.2412630640,0.0860125663
0.4056792136,16.5757460699,-0.3771395392,0.0120986946,5.8707164740,0.0847407481,,0.4056792136,16.5945741876,-0.3800586835,0.0121002385,5.8923834622,0.0855979077
0.4113101162,16.2942436581,-0.3759561263,0.0098568025,4.6776122316,0.0823884494,,0.4113101162,16.3060396081,-0.3783684796,0.0098451551,4.6955122359,0.0831164355
0.4186098986,15.9351345982,-0.3708488397,0.0072487953,3.4395844197,0.0777964154,,0.4186098986,15.9421133884,-0.3727782723,0.0072317939,3.4514884274,0.0783879844
0.4250000000,15.6833806273,-0.3635182893,0.0052508705,2.6328791823,0.0726672233,,0.4250000000,15.6874025722,-0.3651220471,0.0052307601,2.6410995450,0.0731598709
0.4312121255,15.5658760176,-0.3552053012,0.0058792427,2.5480597244,0.0692642199,,0.4312121255,15.5781466894,-0.3574517148,0.0058326722,2.5569356798,0.0699708842
0.4372737228,15.5230432045,-0.3488187708,0.0061311705,2.5096699864,0.0671149514,,0.4372737228,15.5290246218,-0.3507410989,0.0060938522,2.5172402287,0.0676981552
0.4451411272,15.5001997562,-0.3423682835,0.0063077013,2.4828272589,0.0651552740,,0.4451411272,15.5003357459,-0.3457312922,0.0062669868,2.4932036705,0.0661046976
0.4500000000,15.4933086157,-0.3396332175,0.0063731043,2.4732983604,0.0643531355,,0.4500000000,15.4945764298,-0.3426758771,0.0063318378,2.4823197702,0.0652210779
0.4623374534,15.3628914696,-0.3219975329,0.0035061273,1.7086986759,0.0554505373,,0.4623374534,15.3641259226,-0.3242534276,0.0034650360,1.7153735749,0.0560825178
0.4736984889,15.2733799681,-0.2980811402,0.0016663435,1.2312445708,0.0453577092,,0.4736984889,15.2768110305,-0.3043226087,0.0014837158,1.2588427461,0.0469174366
0.4964205598,15.1555549919,-0.2296572606,-0.0012602685,0.6150452875,0.0246051919,,0.4964205598,15.1599021130,-0.2333911696,-0.0013493819,0.6352801027,0.0252963761
0.5000000000,15.1421701422,-0.2184190505,-0.0017066810,0.5647264156,0.0219010366,,0.5000000000,15.1463908226,-0.2217925589,-0.0017839889,0.5835039450,0.0224939912
0.5100000000,15.1336652618,-0.1991926073,-0.0008148385,0.4510610022,0.0184508065,,0.5100000000,15.1378611094,-0.2020262233,-0.0008779781,0.4642829263,0.0189112083
0.5280689066,15.1015152350,-0.1409695310,-0.0034147466,0.3851116019,0.0086584105,,0.5280689066,15.1040256120,-0.1428365442,-0.0034544720,0.3955587291,0.0088752991
0.5300000000,15.0996331147,-0.1346658568,-0.0036725910,0.3972080116,0.0078693019,,0.5300000000,15.1020089091,-0.1364354793,-0.0037100211,0.4072751653,0.0080663217
0.5661378132,15.0967907928,-0.0884635883,-0.0021301520,0.1666506148,0.0037894845,,0.5661378132,15.0990151538,-0.0896171205,-0.0021541321,0.1709380831,0.0038808396
0.6000000000,15.0211323011,-0.0473779966,-0.0009707847,0.0497262315,0.0014812041,,0.6000000000,15.0216271228,-0.0479919118,-0.0009830223,0.0509730943,0.0015139067


==> data/fine_sol.csv <==
0.0000000000,15.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,,0.0000000000,15.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,,0.0000000000,15.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000
0.0010000000,15.0003468364,-0.0000034058,0.0000852816,0.0000716797,0.0000000104,,0.0010000000,15.0003468364,-0.0000034058,0.0000852816,0.0000716797,0.0000000104,,0.0010000000,15.0003468364,-0.0000034058,0.0000852816,0.0000716797,0.0000000104
0.0030000000,15.0002824114,-0.0000449095,0.0002092023,0.0004831587,0.0000001836,,0.0030000000,15.0002824114,-0.0000449095,0.0002092023,0.0004831587,0.0000001836,,0.0030000000,15.0002824114,-0.0000449095,0.0002092023,0.0004831587,0.0000001836
0.0062500000,15.0004301632,-0.0002645888,0.0003683317,0.0017321494,0.0000014036,,0.0062484964,15.0004301632,-0.0002645888,0.0003683317,0.0017321494,0.0000014036,,0.0062484964,15.0004301632,-0.0002645888,0.0003683317,0.0017321494,0.0000014036
0.0127000000,15.0011310178,-0.0014396609,0.0006218510,0.0058538535,0.0000103516,,0.0127454893,15.0011310178,-0.0014396609,0.0006218510,0.0058538535,0.0000103516,,0.0127454893,15.0011310178,-0.0014396609,0.0006218510,0.0058538535,0.0000103516
0.0257000000,15.0034075240,-0.0062546829,0.0010301447,0.0194361412,0.0000721656,,0.0257394750,15.0034075240,-0.0062546829,0.0010301447,0.0194361412,0.0000721656,,0.0257394750,15.0034075240,-0.0062546829,0.0010301447,0.0194361412,0.0000721656
0.0454000000,15.0088108870,-0.0172062224,0.0015501185,0.0519287636,0.0003321867,,0.0453868133,15.0088108870,-0.0172062224,0.0015501185,0.0519287636,0.0003321867,,0.0453868133,15.0088108870,-0.0172062224,0.0015501185,0.0519287636,0.0003321867
0.0659000000,15.0171428131,-0.0311070014,0.0020356675,0.1005447346,0.0008778043,,0.0658577903,15.0171428131,-0.0311070014,0.0020356675,0.1005447346,0.0008778043,,0.0658577903,15.0171428131,-0.0311070014,0.0020356675,0.1005447346,0.0008778043
0.0700000000,15.0190810656,-0.0340087554,0.0021318906,0.1123463858,0.0010231933,,0.0700000000,15.0190810656,-0.0340087554,0.0021318906,0.1123463858,0.0010231933,,0.0700000000,15.0190810656,-0.0340087554,0.0021318906,0.1123463858,0.0010231933
0.0700000000,15.0425944391,-0.0354996454,0.0020992822,0.1106441625,0.0010685006,,0.0700000000,15.0190810655,-0.0340087556,0.0021318906,0.1123463854,0.0010231933,,0.0700000000,15.0190810656,-0.0340087554,0.0021318906,0.1123463858,0.0010231933
0.0700000000,15.0399592478,-0.0355142732,0.0021025936,0.1106928116,0.0010692980,,0.0710000000,15.0195856484,-0.0346958814,0.0021546171,0.1153319686,0.0010591985,,0.0710000000,15.0195856484,-0.0346958811,0.0021546171,0.1153319691,0.0010591985
0.0700000000,15.0385513223,-0.0355248577,0.0021026686,0.1107471730,0.0010698806,,0.0730000000,15.0205819766,-0.0361244297,0.0022021633,0.1213168397,0.0011357123,,0.0730000000,15.0205819767,-0.0361244294,0.0022021633,0.1213168400,0.0011357123
0.0701000000,15.0370124753,-0.0355415906,0.0021033761,0.1108331967,0.0010708022,,0.0770000000,15.0226937315,-0.0390569742,0.0022920946,0.1336835645,0.0012994299,,0.0770000000,15.0226937315,-0.0390569743,0.0022920946,0.1336835646,0.0012994299
0.0701000000,15.0352608839,-0.0355709127,0.0021046367,0.1109839660,0.0010724181,,0.0850000000,15.0273252570,-0.0451531180,0.0024674630,0.1600350316,0.0016693219,,0.0850000000,15.0273252571,-0.0451531180,0.0024674630,0.1600350318,0.0016693219
0.0702000000,15.0335694531,-0.0356142286,0.0021065593,0.1112066898,0.0010748077,,0.1010000000,15.0378991590,-0.0579713383,0.0028057130,0.2194640988,0.0025810891,,0.1010000000,15.0378991593,-0.0579713382,0.0028057129,0.2194640987,0.0025810891
0.0703000000,15.0318279124,-0.0356813379,0.0021095047,0.1115518511,0.0010785157,,0.1207632490,15.0533043392,-0.0744198668,0.0032111499,0.3058069266,0.0040238269,,0.1207632477,15.0533043379,-0.0744198630,0.0032111499,0.3058069216,0.0040238267
0.0705000000,15.0300329864,-0.0357858206,0.0021140575,0.1120894479,0.0010843025,,0.1401150343,15.0708761614,-0.0909142541,0.0036004390,0.4044943027,0.0057798109,,0.1401150356,15.0708761635,-0.0909142482,0.0036004392,0.4044943132,0.0057798108
0.0707000000,15.0282644395,-0.0359453202,0.0021209701,0.1129105334,0.0010931681,,0.1591911457,15.0907284903,-0.1074252210,0.0039792457,0.5156098742,0.0078474553,,0.1591911421,15.0907284873,-0.1074252096,0.0039792457,0.5156098563,0.0078474545
0.0711000000,15.0274228798,-0.0361281122,0.0021288255,0.1143330931,0.0011034691,,0.1778123592,15.1128519733,-0.1237024615,0.0043458354,0.6374232401,0.0101895944,,0.1778123577,15.1128519726,-0.1237024526,0.0043458354,0.6374232332,0.0101895939
0.0716000000,15.0269881512,-0.0363291609,0.0021430849,0.1158661594,0.0011149588,,0.1952962525,15.1355680576,-0.1390861414,0.0046882743,0.7638517596,0.0126808470,,0.1952962517,15.1355680574,-0.1390861343,0.0046882743,0.7638517563,0.0126808467
0.0724000000,15.0245637813,-0.0369032714,0.0021747472,0.1182739823,0.0011478545,,0.2000000000,15.1419175967,-0.1432223296,0.0047802275,0.7998914161,0.0133971626,,0.2000000000,15.1419175973,-0.1432223258,0.0047802275,0.7998914177,0.0133971625
0.0734000000,15.0238670861,-0.0375604528,0.0021954680,0.1212494913,0.0011857675,,0.2000000000,15.1418607150,-0.1430465969,0.0047824162,0.8001791629,0.0133746940,,0.2000000000,15.1419175969,-0.1432223139,0.0047802275,0.7998914194,0.0133971624
0.0744000000,15.0236676145,-0.0382506755,0.0022176747,0.1244724028,0.0012259428,,0.2010000000,15.1426025532,-0.1436640997,0.0047370954,0.7990012729,0.0134750069,,0.2010000000,15.1426310204,-0.1438369970,0.0047330908,0.7987386011,0.0134969965
0.0765000000,15.0238400899,-0.0396929431,0.0022650554,0.1309452225,0.0013109631,,0.2030000000,15.1435773288,-0.1448781576,0.0046736656,0.7969605714,0.0136588526,,0.2030000000,15.1435847648,-0.1450455769,0.0046695218,0.7967204507,0.0136800118
0.0804000000,15.0251655802,-0.0424764762,0.0023510061,0.1434513114,0.0014799481,,0.2069648658,15.1445516519,-0.1471475207,0.0045852332,0.7936507931,0.0139780116,,0.2070000000,15.1445466016,-0.1473228012,0.0045809417,0.7934201203,0.0140002233
0.0859000000,15.0280202032,-0.0465666448,0.0024723965,0.1621276250,0.0017423461,,0.2126983899,15.1450507902,-0.1501145238,0.0044914610,0.7898860623,0.0143781275,,0.2128171369,15.1450352914,-0.1503112850,0.0044868121,0.7896547141,0.0144032282
0.0941000000,15.0330523670,-0.0529053118,0.0026505722,0.1919701246,0.0021842347,,0.2215188146,15.1450783333,-0.1539663462,0.0043882281,0.7856763132,0.0148879848,,0.2217583264,15.1450524379,-0.1541786186,0.0043834547,0.7854619377,0.0149153997
0.1080000000,15.0428861110,-0.0639113475,0.0029390284,0.2469975093,0.0030562581,,0.2250000000,15.1448771822,-0.1554548998,0.0043491150,0.7842250532,0.0150871668,,0.2250000000,15.1448579682,-0.1555612936,0.0043470129,0.7841228384,0.0151006808
0.1240000000,15.0560976893,-0.0775334824,0.0032760895,0.3219219963,0.0043243960,,0.2250000000,15.1417093171,-0.1557552054,0.0043398575,0.7839420474,0.0151287057,,0.2250000000,15.1448642047,-0.1555831165,0.0043468237,0.7841019529,0.0151041287
0.1430000000,15.0733074037,-0.0932454089,0.0036482722,0.4181498923,0.0060476665,,0.2260000000,15.1430783721,-0.1563526975,0.0045527496,0.8069046363,0.0152413816,,0.2260000000,15.1456339343,-0.1561964060,0.0045622139,0.8070335693,0.0152197229
0.1610000000,15.0929124057,-0.1090635140,0.0040116922,0.5264023138,0.0080654243,,0.2277530340,15.1472905553,-0.1574464027,0.0048246324,0.8482356545,0.0155031178,,0.2280000000,15.1496325092,-0.1574619961,0.0048601684,0.8543117975,0.0155269206
0.1790000000,15.1141054215,-0.1246736662,0.0043645926,0.6444104176,0.0103360386,,0.2296204367,15.1529218374,-0.1586753535,0.0050657326,0.8935883032,0.0158360545,,0.2298036635,15.1546251479,-0.1586659435,0.0050903943,0.8982688901,0.0158539066
0.1980000000,15.1394521747,-0.1417788268,0.0047457458,0.7865602541,0.0131425703,,0.2322971129,15.1628398855,-0.1606484862,0.0053622914,0.9603795521,0.0164016440,,0.2322192665,15.1631102215,-0.1604497090,0.0053583275,0.9586314673,0.0163642139
0.2000000000,15.1418251296,-0.1432455076,0.0047784461,0.7998743583,0.0133991015,,0.2351909739,15.1748783057,-0.1630795814,0.0056483749,1.0348580328,0.0171022582,,0.2348892733,15.1738650109,-0.1626728225,0.0056240745,1.0272426373,0.0170048344
0.2000000000,15.1701444853,-0.1440157228,0.0047642765,0.7987012003,0.0134933008,,0.2390503402,15.1920829823,-0.1668850776,0.0059925074,1.1375001500,0.0181733596,,0.2383589199,15.1890040441,-0.1660184676,0.0059373834,1.1191177899,0.0179502117
0.2000000000,15.1675497977,-0.1440253649,0.0047556692,0.7986730666,0.0134949790,,0.2443887090,15.2176424624,-0.1731505964,0.0064242288,1.2855708676,0.0198825457,,0.2431473013,15.2118550822,-0.1714572585,0.0063307311,1.2508369452,0.0194412200
0.2000000000,15.1659608669,-0.1440324681,0.0047549129,0.7986587647,0.0134962205,,0.2503251354,15.2479889826,-0.1811964349,0.0068693406,1.4586001643,0.0220513992,,0.2481994801,15.2370163396,-0.1780201390,0.0067179838,1.3960785400,0.0212155808
0.2000000000,15.1638915855,-0.1440448297,0.0047538388,0.7986339183,0.0134983820,,0.2568437425,15.2832517002,-0.1911231548,0.0073289743,1.6585446210,0.0247435368,,0.2547951213,15.2719454171,-0.1877810753,0.0071909794,1.5948715074,0.0238458853
0.2000000000,15.1614289705,-0.1440660104,0.0047520501,0.7985914934,0.0135020794,,0.2639851115,15.3240592008,-0.2030722480,0.0078069519,1.8894684490,0.0280561151,,0.2615964947,15.3101601448,-0.1988660761,0.0076515124,1.8111154377,0.0268894517
0.2000000000,15.1590778123,-0.1440952463,0.0047496266,0.7985332330,0.0135071690,,0.2713753707,15.3688610617,-0.2163698649,0.0082824776,2.1424292377,0.0318720317,,0.2686706058,15.3521007335,-0.2113128233,0.0081120364,2.0483126041,0.0304128626
0.2000000000,15.1567828035,-0.1441373972,0.0047462117,0.7984498363,0.0135144779,,0.2771134604,15.4061918080,-0.2271844234,0.0086484111,2.3514075921,0.0350943361,,0.2717387029,15.3709110335,-0.2168738018,0.0083096478,2.1558341001,0.0320382675
0.2000000000,15.1548127871,-0.1441965227,0.0047415555,0.7983339902,0.0135246747,,0.2792947556,15.4212000799,-0.2313615174,0.0087866731,2.4348520563,0.0363706045,,0.2744399260,15.3882699276,-0.2218890174,0.0084821499,2.2531566507,0.0335262403
0.2000000000,15.1538276878,-0.1442564566,0.0047369889,0.7982179263,0.0135349394,,0.2836573460,15.4534727567,-0.2398837737,0.0090689920,2.6091595252,0.0390144702,,0.2792296867,15.4206256741,-0.2310486763,0.0087862573,2.4329696548,0.0362918384
0.2000000000,15.1532903941,-0.1443265927,0.0047317909,0.7980836411,0.0135468770,,0.2872706006,15.4825977471,-0.2470864808,0.0093138850,2.7634881028,0.0412983431,,0.2834196942,15.4514962714,-0.2392704331,0.0090588512,2.5997942872,0.0388382646
0.2010000000,15.1526738879,-0.1444616231,0.0047222985,0.7978302368,0.0135695606,,0.2901163405,15.5080491856,-0.2528059300,0.0095135209,2.8946870731,0.0431406369,,0.2870094294,15.4803545123,-0.2464377513,0.0092984055,2.7523106446,0.0411049026
0.2010000000,15.1517445733,-0.1447313658,0.0047049314,0.7973420547,0.0136138054,,0.2925671746,15.5325377178,-0.2577704117,0.0096971009,3.0159912379,0.0447585130,,0.2899427322,15.5063771014,-0.2523384847,0.0095028885,2.8867396063,0.0430013358
0.2020000000,15.1503851248,-0.1454295563,0.0046657198,0.7961583230,0.0137239206,,0.2949988031,15.5592687348,-0.2626461369,0.0098851658,3.1454406986,0.0463647139,,0.2923850541,15.5307228294,-0.2572992831,0.0096855823,3.0069511645,0.0446151250
0.2040000000,15.1488138734,-0.1467989584,0.0046038751,0.7940749847,0.0139266521,,0.2974163728,15.5885645236,-0.2674958584,0.0100913370,3.2836635231,0.0479780274,,0.2947729717,15.5567019512,-0.2620941169,0.0098684267,3.1332849025,0.0461919338
0.2060000000,15.1479480689,-0.1481377382,0.0045540424,0.7922395104,0.0141147990,,0.2996897679,15.6185956582,-0.2720478775,0.0102972177,3.4228886495,0.0495055551,,0.2970148784,15.5834075712,-0.2666486600,0.0100619058,3.2598815835,0.0477023941
0.2090000000,15.1471523595,-0.1498514068,0.0044985554,0.7900880516,0.0143480845,,0.3000000000,15.6227471581,-0.2726571644,0.0103291273,3.4425854157,0.0497116838,,0.2993222130,15.6132612219,-0.2712752581,0.0102626974,3.3998558086,0.0492506426
0.2160000000,15.1462658273,-0.1528542303,0.0044159126,0.7867198181,0.0147457539,,0.3009237353,15.6333208940,-0.2745812245,0.0101903974,3.4457659392,0.0503056777,,0.3000000000,15.6221671695,-0.2726076369,0.0103268865,3.4428463363,0.0497003377
0.2250000000,15.1454301398,-0.1564705395,0.0043265154,0.7831937342,0.0152236845,,0.3018681828,15.6415113190,-0.2764097072,0.0101024447,3.4482391406,0.0508448628,,0.3010010796,15.6336007382,-0.2746861849,0.0101836763,3.4460603922,0.0503388993
0.2250000000,15.1501539505,-0.1537144351,0.0044450203,0.7859773540,0.0148113225,,0.3027687304,15.6482431416,-0.2781344817,0.0100322539,3.4491648676,0.0513342597,,0.3019290075,15.6423727283,-0.2766259301,0.0100934612,3.4480231741,0.0509065302
0.2260000000,15.1490847211,-0.1543563476,0.0046464818,0.8091617535,0.0149414524,,0.3041233716,15.6562569148,-0.2806721742,0.0099452187,3.4490941154,0.0520249366,,0.3030066894,15.6499408722,-0.2786813868,0.0100124157,3.4491386900,0.0514838363
0.2270000000,15.1496295326,-0.1548840269,0.0047744817,0.8280496504,0.0150610103,,0.3054841915,15.6626831106,-0.2831538764,0.0098709219,3.4481056824,0.0526814608,,0.3040140547,15.6559610623,-0.2805716478,0.0099476658,3.4491014714,0.0519987412
0.2280000000,15.1512349737,-0.1556027391,0.0049221367,0.8541920361,0.0152403410,,0.3071371695,15.6686902699,-0.2860559129,0.0097935779,3.4463361454,0.0534324750,,0.3055516299,15.6630877339,-0.2833685792,0.0098645435,3.4480245367,0.0527366759
0.2300000000,15.1554764428,-0.1568196299,0.0051342853,0.8965095141,0.0155696529,,0.3089894569,15.6738304432,-0.2891581452,0.0097185234,3.4440779749,0.0542246173,,0.3071121435,15.6687484012,-0.2861069971,0.0097919525,3.4463070468,0.0534448586
0.2320000000,15.1616405205,-0.1582899108,0.0053456891,0.9448020160,0.0159829225,,0.3112230585,15.6785010295,-0.2926777555,0.0096399568,3.4414676185,0.0551178051,,0.3090353929,15.6740262885,-0.2893197411,0.0097145645,3.4439807346,0.0542645332
0.2340000000,15.1710473699,-0.1603762274,0.0055894319,1.0077610518,0.0165729563,,0.3139417681,15.6828256493,-0.2966433130,0.0095572059,3.4387901066,0.0561253581,,0.3112484784,15.6786196715,-0.2927995687,0.0096372059,3.4413841908,0.0551473871
0.2370000000,15.1837088767,-0.1631991028,0.0058573027,1.0852217202,0.0173606860,,0.3174438551,15.6872115435,-0.3012605566,0.0094660922,3.4364040947,0.0573085127,,0.3140045891,15.6829677432,-0.2968063217,0.0095538328,3.4386996393,0.0561654485
0.2410000000,15.2008039369,-0.1673173617,0.0061731599,1.1870111258,0.0184840041,,0.3222387274,15.6922353756,-0.3067728263,0.0093623259,3.4349929575,0.0587440923,,0.3175275865,15.6873525199,-0.3014328456,0.0094627644,3.4363333692,0.0573514089
0.2460000000,15.2286511021,-0.1746227524,0.0066132629,1.3477814370,0.0204277383,,0.3250000000,15.6929101524,-0.3088864991,0.0093193344,3.4371322802,0.0593065811,,0.3223803058,15.6924150128,-0.3069810314,0.0093585118,3.4349746591,0.0587973080
0.2520000000,15.2597122819,-0.1832771561,0.0070459931,1.5249607432,0.0227304403,,0.3257753157,15.6976939676,-0.3097477381,0.0096065119,3.5012294082,0.0595929010,,0.3250000000,15.6930708570,-0.3089832871,0.0093179926,3.4369431615,0.0593301945
0.2590000000,15.2966016335,-0.1940309176,0.0075056651,1.7340840374,0.0256337707,,0.3265382844,15.7036223176,-0.3105565328,0.0098102903,3.5715032503,0.0598985518,,0.3257699584,15.6977558056,-0.3098363303,0.0096035376,3.5006685939,0.0596139099
0.2660000000,15.3380779156,-0.2064514629,0.0079732138,1.9689141522,0.0290863200,,0.3272106717,15.7118265104,-0.3113155356,0.0100007651,3.6366292402,0.0602089115,,0.3265251829,15.7035723382,-0.3106348587,0.0098054698,3.5701899225,0.0599155789
0.2740000000,15.3838596640,-0.2201489520,0.0084420818,2.2267999602,0.0330438644,,0.3278275215,15.7191476423,-0.3119637806,0.0101400452,3.6983708653,0.0604905236,,0.3271964083,15.7117097956,-0.3113902515,0.0099956588,3.6351612635,0.0602244997
0.2790000000,15.4196590487,-0.2304533865,0.0087818733,2.4260516427,0.0361386610,,0.3285673882,15.7306955078,-0.3127693988,0.0103246535,3.7746305205,0.0608582734,,0.3278124732,15.7189936024,-0.3120359893,0.0101350147,3.6967864646,0.0605050890
0.2810000000,15.4358480545,-0.2349262223,0.0089270025,2.5158583917,0.0375148027,,0.3292371139,15.7418888933,-0.3134926032,0.0104777267,3.8460254826,0.0612012803,,0.3285517403,15.7304985829,-0.3128388452,0.0103196109,3.7729422212,0.0608717768
0.2850000000,15.4635197027,-0.2421717893,0.0091652669,2.6650666293,0.0397770968,,0.3300300088,15.7574856765,-0.3143758866,0.0106627284,3.9326013173,0.0616324938,,0.3292211386,15.7416590594,-0.3135598147,0.0104727179,3.8442650964,0.0612139572
0.2880000000,15.4904219518,-0.2486565872,0.0093839959,2.8054410300,0.0418390805,,0.3308111342,15.7734126986,-0.3152395908,0.0108317921,4.0204289407,0.0620642109,,0.3300137614,15.7572180588,-0.3144404638,0.0106577467,3.9307684587,0.0616442566
0.2910000000,15.5164757549,-0.2543556954,0.0095835911,2.9376818716,0.0436776120,,0.3317772720,15.7958112267,-0.3163436146,0.0110481528,4.1313938169,0.0626244276,,0.3307947265,15.7731163288,-0.3153018148,0.0108268828,4.0185377705,0.0620751918
0.2930000000,15.5418745661,-0.2593888578,0.0097708180,3.0628128082,0.0453208067,,0.3326587455,15.8170511695,-0.3173575763,0.0112362112,4.2358358985,0.0631451463,,0.3317602427,15.7954702714,-0.3164024181,0.0110431966,4.1293859377,0.0626342319
0.2960000000,15.5702575163,-0.2644092490,0.0099681261,3.1987196571,0.0469783433,,0.3337267985,15.8454611213,-0.3186324062,0.0114709470,4.3648521316,0.0638021259,,0.3326412714,15.8166741344,-0.3174134517,0.0112312292,4.2337341558,0.0631539653
0.2980000000,15.5990797731,-0.2690519130,0.0101688141,3.3338611406,0.0485262279,,0.3347087138,15.8724215665,-0.3198183340,0.0116784178,4.4872146049,0.0644157734,,0.3337086199,15.8450356699,-0.3186845031,0.0114658797,4.3626191085,0.0638096649
0.3000000000,15.6219968210,-0.2724957656,0.0103263952,3.4404743961,0.0496834177,,0.3358593437,15.9067616297,-0.3212631765,0.0119300391,4.6331966294,0.0651607851,,0.3346900414,15.8719581839,-0.3198672328,0.0116733108,4.4848730874,0.0644222532
0.3010000000,15.6337761316,-0.2746858853,0.0101768785,3.4438014973,0.0503543892,,0.3369081930,15.9392178782,-0.3226037267,0.0121529945,4.7703446168,0.0658513562,,0.3358402275,15.9062549120,-0.3213084867,0.0119248845,4.6307475346,0.0651661255
0.3020000000,15.6427016911,-0.2767069196,0.0100844308,3.4457547404,0.0509433065,,0.3381971207,15.9815234970,-0.3243040294,0.0124323385,4.9425824093,0.0667221818,,0.3368891477,15.9386916013,-0.3226464942,0.0121479103,4.7678558768,0.0658560044
0.3030000000,15.6504047003,-0.2788665071,0.0100008455,3.4469303384,0.0515469912,,0.3394401661,16.0238659505,-0.3259781896,0.0126994160,5.1139147513,0.0675766473,,0.3381783462,15.9809772172,-0.3243439934,0.0124273493,4.9400748307,0.0667261348
0.3040000000,15.6563123116,-0.2807753583,0.0099366010,3.4469306718,0.0520649227,,0.3408334237,16.0739956463,-0.3279132194,0.0130054756,5.3109464670,0.0685571977,,0.3394220500,16.0233193476,-0.3260161943,0.0126946208,5.1114429798,0.0675802638
0.3060000000,15.6634496398,-0.2836648701,0.0098522271,3.4459295819,0.0528245654,,0.3421302867,16.1228552109,-0.3297425950,0.0132876274,5.5012405031,0.0694805435,,0.3409796835,16.0791474779,-0.3281700636,0.0130338897,5.3325988868,0.0686729215
0.3070000000,15.6690439979,-0.2864528762,0.0097795537,3.4443150459,0.0535436040,,0.3432665619,16.1684684904,-0.3313792509,0.0135419126,5.6726142646,0.0703014269,,0.3421641263,16.1243797187,-0.3298461804,0.0132964664,5.5060703866,0.0695187277
0.3090000000,15.6742994393,-0.2897426784,0.0097015399,3.4421258840,0.0543813381,,0.3443422950,16.2126967444,-0.3329447306,0.0137817563,5.8402916983,0.0710831276,,0.3433210195,16.1705580352,-0.3315051734,0.0135518300,5.6813866276,0.0703520748
0.3120000000,15.6788863688,-0.2932983449,0.0096236375,3.4397026277,0.0552825397,,0.3459875176,16.2812529431,-0.3353260716,0.0141424885,6.1081273146,0.0722675965,,0.3445939387,16.2234022106,-0.3333614109,0.0138382554,5.8802900584,0.0712778923
0.3140000000,15.6832808692,-0.2974037474,0.0095393336,3.4372459015,0.0563256642,,0.3467710531,16.3177062220,-0.3365041095,0.0143415819,6.2357695290,0.0728474150,,0.3459552850,16.2821675039,-0.3353777180,0.0141491363,6.1003707624,0.0722757122
0.3180000000,15.6877819250,-0.3021528862,0.0094469600,3.4351887780,0.0575443645,,0.3474986526,16.3509144594,-0.3375997157,0.0145095813,6.3589893547,0.0733852869,,0.3473459277,16.3445247837,-0.3374653019,0.0144718657,6.3332427150,0.0733003914
0.3230000000,15.6930659302,-0.3078550970,0.0093409511,3.4342936145,0.0590337236,,0.3489226138,16.4175838051,-0.3397676632,0.0148456826,6.6072808289,0.0744383777,,0.3487531444,16.4099701319,-0.3396015108,0.0148040970,6.5776535379,0.0743396836
0.3250000000,15.6936122623,-0.3091985760,0.0093148241,3.4352795128,0.0593905044,,0.3500000000,16.4693665911,-0.3414193084,0.0151047407,6.8017759401,0.0752347934,,0.3500000000,16.4698200884,-0.3415095445,0.0151036791,6.8022728543,0.0752598678
0.3260000000,15.6977069989,-0.3100087827,0.0095896414,3.4965443156,0.0596594053,,0.3500000000,16.4706693064,-0.3418339057,0.0151007052,6.8042604326,0.0753540859,,0.3500000000,16.4693131475,-0.3414045674,0.0151048833,6.8016684175,0.0752295123
0.3260000000,15.7027913456,-0.3107456812,0.0097782232,3.5607679769,0.0599355912,,0.3500453504,16.4731606071,-0.3419134868,0.0150497207,6.8071074481,0.0753908856,,0.3500452871,16.4718052122,-0.3414848347,0.0150540477,6.8044980684,0.0752665231
0.3270000000,15.7104857321,-0.3114848415,0.0099660682,3.6245264797,0.0602359828,,0.3500890389,16.4750307070,-0.3419740564,0.0150448193,6.8094331414,0.0754189234,,0.3500889012,16.4736737079,-0.3415458763,0.0150491284,6.8068108689,0.0752947010
0.3280000000,15.7174889871,-0.3121192525,0.0101051587,3.6851473660,0.0605103391,,0.3501764158,16.4786893201,-0.3420952196,0.0150356219,6.8137779866,0.0754743474,,0.3501761293,16.4773284966,-0.3416679818,0.0150398976,6.8111346928,0.0753504068
0.3280000000,15.7286884431,-0.3129121915,0.0102894148,3.7605316468,0.0608713823,,0.3503511696,16.4862660407,-0.3423544048,0.0150181094,6.8218630504,0.0755900707,,0.3503505855,16.4848966732,-0.3419291740,0.0150223111,6.8191761016,0.0754667376
0.3290000000,15.7396180905,-0.3136257674,0.0104425804,3.8313093231,0.0612094411,,0.3507006773,16.5006700775,-0.3428829222,0.0149884112,6.8356289381,0.0758161942,,0.3506994980,16.4992805440,-0.3424617493,0.0149924566,6.8328783231,0.0756941102
0.3300000000,15.7549351101,-0.3144992074,0.0106278864,3.9174415732,0.0616359944,,0.3512716476,16.5217546270,-0.3437449959,0.0149500942,6.8544026667,0.0761646795,,0.3512683290,16.5202944737,-0.3433285926,0.0149539493,6.8515328559,0.0760439634
0.3310000000,15.7706610865,-0.3153546973,0.0107976393,4.0049343223,0.0620641532,,0.3517993443,16.5394346052,-0.3445392770,0.0149211054,6.8696402038,0.0764715407,,0.3517952997,16.5379595256,-0.3441291204,0.0149247119,6.8667163307,0.0763528471
0.3320000000,15.7927145854,-0.3164431588,0.0110134826,4.1150325088,0.0626176315,,0.3524158219,16.5580106167,-0.3454617459,0.0148934865,6.8855516553,0.0768122187,,0.3524113759,16.5565346201,-0.3450594691,0.0148968030,6.8825842672,0.0766961016
0.3330000000,15.8137140634,-0.3174454790,0.0112015548,4.2189139883,0.0631336730,,0.3530621700,16.5755255612,-0.3464206733,0.0148696723,6.9007752530,0.0771523235,,0.3530574729,16.5740566759,-0.3460268024,0.0148727066,6.8977717332,0.0770389399
0.3340000000,15.8417692576,-0.3187029807,0.0114355808,4.3470053519,0.0637836131,,0.3537716608,16.5927412984,-0.3474606995,0.0148481722,6.9161548033,0.0775075557,,0.3537671928,16.5912942146,-0.3470766544,0.0148509146,6.9131536201,0.0773973356
0.3350000000,15.8684790379,-0.3198755974,0.0116428971,4.4687173819,0.0643921958,,0.3545352965,16.6092821435,-0.3485627281,0.0148291171,6.9314505911,0.0778713617,,0.3545310485,16.6078594938,-0.3481890269,0.0148315865,6.9284686743,0.0777644110
0.3360000000,15.9024834392,-0.3213040803,0.0118940217,4.6139229214,0.0651310587,,0.3553642153,16.6252429148,-0.3497356302,0.0148120917,6.9468012312,0.0782468967,,0.3553605471,16.6238556716,-0.3493733996,0.0148142996,6.9438684956,0.0781435006
0.3370000000,15.9348787215,-0.3226383991,0.0121179951,4.7511610538,0.0658204607,,0.3562615653,16.6405356588,-0.3509752585,0.0147969165,6.9621143350,0.0786332763,,0.3562588021,16.6391917696,-0.3506255094,0.0147988819,6.9592549321,0.0785336627
0.3380000000,15.9772192010,-0.3243291947,0.0123983400,4.9226808603,0.0666884552,,0.3572354857,16.6551559186,-0.3522827471,0.0147833363,6.9773753000,0.0790315310,,0.3572335779,16.6538565790,-0.3519459771,0.0147850858,6.9746142436,0.0789357572
0.3390000000,16.0168763293,-0.3258991903,0.0126495500,5.0842918742,0.0674921158,,0.3582942871,16.6690905044,-0.3536574360,0.0147711292,6.9925785692,0.0794423074,,0.3582932399,16.6678394348,-0.3533342134,0.0147726892,6.9899204130,0.0793504522
0.3410000000,16.0648217282,-0.3277507671,0.0129449203,5.2735275863,0.0684330568,,0.3594501939,16.6823614432,-0.3551013003,0.0147600732,7.0077974141,0.0798671456,,0.3594503588,16.6811634963,-0.3547926257,0.0147614600,7.0052546306,0.0797794272
0.3420000000,16.1119166844,-0.3295281492,0.0132211507,5.4588615727,0.0693328581,,0.3607171997,16.6949927200,-0.3566154440,0.0147499749,7.0231183614,0.0803073969,,0.3607176117,16.6938421093,-0.3563207576,0.0147512189,7.0206812059,0.0802235828
0.3430000000,16.1549085057,-0.3310698291,0.0134624886,5.6201565805,0.0701084607,,0.3621146519,16.7070417957,-0.3582034473,0.0147406654,7.0386525048,0.0807651559,,0.3621160932,16.7059477777,-0.3579242923,0.0147417739,7.0363389792,0.0806856394
0.3440000000,16.1949917952,-0.3324938753,0.0136813939,5.7727048458,0.0708222891,,0.3636677228,16.7185769332,-0.3598701787,0.0147319828,7.0545396154,0.0812429171,,0.3636688626,16.7175339772,-0.3596058436,0.0147329757,7.0523326188,0.0811674515
0.3450000000,16.2496982513,-0.3343910869,0.0139755167,5.9772338364,0.0717647683,,0.3654041847,16.7296553510,-0.3616168427,0.0147238180,7.0708888761,0.0817421161,,0.3654055560,16.7286709637,-0.3613686566,0.0147247016,7.0687926147,0.0816710585
0.3460000000,16.3046024397,-0.3362569675,0.0142627050,6.1836807369,0.0726861754,,0.3673634515,16.7403640831,-0.3634480053,0.0147160683,7.0878291354,0.0822651377,,0.3673634974,16.7394355189,-0.3632154052,0.0147168565,7.0858479976,0.0821983136
0.3480000000,16.3661671343,-0.3382951465,0.0145800814,6.4124768490,0.0736831205,,0.3695879980,16.7508731684,-0.3653608860,0.0147086710,7.1054164299,0.0828122700,,0.3695867616,16.7499879442,-0.3651449102,0.0147093669,7.1035574646,0.0827499760
0.3490000000,16.4271512192,-0.3402713608,0.0148873381,6.6415496328,0.0746428285,,0.3722173715,16.7615203563,-0.3674114579,0.0147013502,7.1242391719,0.0834006921,,0.3721978030,16.7606427685,-0.3672014757,0.0147020020,7.1224012591,0.0833398654
0.3500000000,16.4699640974,-0.3416317928,0.0151021183,6.8030288204,0.0752993955,,0.3751958649,16.7717614107,-0.3694935544,0.0146944584,7.1433804328,0.0840008867,,0.3751890541,16.7710121124,-0.3693124176,0.0146949881,7.1417761428,0.0839481405
0.3500000000,16.5238431043,-0.3415275204,0.0151130187,6.7925809969,0.0753396317,,0.3785488532,16.7815501402,-0.3715692662,0.0146880314,7.1625553651,0.0846024864,,0.3785348824,16.7808618691,-0.3714040015,0.0146884933,7.1610719385,0.0845541171
0.3500000000,16.5263170455,-0.3416395053,0.0150596896,6.7975518302,0.0753918762,,0.3824127801,16.7910839649,-0.3736537043,0.0146819449,7.1819572211,0.0852102222,,0.3823846619,16.7904487588,-0.3735021934,0.0146823519,7.1805771552,0.0851656446
0.3500000000,16.5282300746,-0.3417282549,0.0150519921,6.8015422573,0.0754331307,,0.3868412777,16.8002333569,-0.3757000566,0.0146762897,7.2011431008,0.0858105414,,0.3867980893,16.7996592449,-0.3755636074,0.0146766398,7.1998868975,0.0857701798
0.3500000000,16.5319862310,-0.3419057948,0.0150380095,6.8086773106,0.0755141402,,0.3918766752,16.8088489101,-0.3776578169,0.0146711508,7.2196493457,0.0863883430,,0.3918125244,16.8083333863,-0.3775355558,0.0146714533,7.2185096550,0.0863519875
0.3510000000,16.5397710448,-0.3422855600,0.0150126498,6.8212152854,0.0756813112,,0.3975926034,16.8168315982,-0.3794915057,0.0146665605,7.2371161797,0.0869326118,,0.3975007215,16.8163713724,-0.3793827958,0.0146668188,7.2360883938,0.0869001266
0.3510000000,16.5542993380,-0.3430593775,0.0149724235,6.8413716635,0.0760021086,,0.4000000000,16.8196883830,-0.3801880385,0.0146647165,7.2439331242,0.0871403251,,0.4000000000,16.8193753522,-0.3801125253,0.0146648685,7.2432432176,0.0871177253
0.3520000000,16.5722608447,-0.3441279043,0.0149301508,6.8642767318,0.0764167867,,0.4000000000,16.8518840837,-0.3836187954,0.0146691347,7.2628079371,0.0881115838,,0.4000000000,16.8192423512,-0.3800437633,0.0146648683,7.2427037868,0.0870974488
0.3520000000,16.5884713649,-0.3451905768,0.0148971458,6.8840693738,0.0768071396,,0.4010000000,16.8519377753,-0.3837097926,0.0142770431,7.0795131056,0.0880409631,,0.4001838221,16.8185397889,-0.3801007443,0.0144950436,7.2071131727,0.0871021897
0.3530000000,16.6053673422,-0.3464138052,0.0148672802,6.9042997385,0.0772336128,,0.4010533746,16.8504226811,-0.3837127907,0.0140593822,7.0454287207,0.0880348216,,0.4005514664,16.8181691837,-0.3801758989,0.0143680877,7.1360336391,0.0870921609
0.3540000000,16.6215731793,-0.3477080745,0.0148421301,6.9236977423,0.0776647605,,0.4011601239,16.8482254436,-0.3837251681,0.0140178987,7.0213352407,0.0880238869,,0.4007844901,16.8146864446,-0.3802455994,0.0141865195,7.0806169376,0.0870804228
0.3550000000,16.6372804079,-0.3490920262,0.0148205136,6.9426707679,0.0781078731,,0.4013255372,16.8442585767,-0.3837454708,0.0139380970,6.9831872820,0.0880039525,,0.4010032413,16.8120482430,-0.3803019251,0.0140995067,7.0320559839,0.0870659053
0.3560000000,16.6522457943,-0.3505459151,0.0148020337,6.9610151731,0.0785581554,,0.4016464852,16.8352598507,-0.3837839233,0.0137891756,6.9079575403,0.0879571808,,0.4012815839,16.8060097831,-0.3803827462,0.0139505303,6.9667315001,0.0870391170
0.3570000000,16.6664958926,-0.3520713691,0.0147860364,6.9788273336,0.0790179472,,0.4020455050,16.8225383649,-0.3838278620,0.0136086977,6.8133309683,0.0878886190,,0.4015353380,16.8009315679,-0.3804487824,0.0138461116,6.9078000736,0.0870115419
0.3580000000,16.6800276935,-0.3536656776,0.0147720403,6.9962188703,0.0794883065,,0.4025280883,16.8052386495,-0.3838738752,0.0133939147,6.6978990500,0.0877922735,,0.4018759626,16.7918657070,-0.3805370998,0.0136843927,6.8269808643,0.0869654490
0.3600000000,16.6928963094,-0.3553312035,0.0147596192,7.0133671968,0.0799717771,,0.4030526413,16.7845279644,-0.3839138546,0.0131636004,6.5720211735,0.0876734605,,0.4022125354,16.7825457256,-0.3806179048,0.0135383577,6.7469776375,0.0869138669
0.3610000000,16.7051681874,-0.3570710029,0.0147484357,7.0304776805,0.0804710138,,0.4036332902,16.7592891262,-0.3839441027,0.0129103994,6.4327513190,0.0875259785,,0.4026277570,16.7687849951,-0.3807120555,0.0133503886,6.6473885225,0.0868396455
0.3630000000,16.7169197585,-0.3588884597,0.0147382237,7.0477311920,0.0809886866,,0.4042151142,16.7324141299,-0.3839584032,0.0126610915,6.2939760577,0.0873640144,,0.4030416525,16.7545580838,-0.3807961627,0.0131737574,6.5483834380,0.0867580833
0.3650000000,16.7282313409,-0.3607867668,0.0147287748,7.0653145107,0.0815273253,,0.4049308044,16.6973734486,-0.3839491967,0.0123581753,6.1247031015,0.0871450880,,0.4035701223,16.7337029375,-0.3808904295,0.0129419875,6.4219119182,0.0866400955
0.3670000000,16.7391761720,-0.3627653992,0.0147199502,7.0833742012,0.0820883076,,0.4056933547,16.6581817603,-0.3839066223,0.0120388945,5.9467905540,0.0868911013,,0.4040509231,16.7141051939,-0.3809626736,0.0127391460,6.3075808398,0.0865236372
0.3690000000,16.7499064862,-0.3648238380,0.0147116256,7.1020192301,0.0826729432,,0.4065513984,16.6125122711,-0.3838148110,0.0116838528,5.7500462344,0.0865806892,,0.4045881853,16.6895466427,-0.3810278846,0.0125057691,6.1802954040,0.0863798562
0.3720000000,16.7607128226,-0.3669902176,0.0147035973,7.1216003761,0.0832906483,,0.4075924545,16.5553852918,-0.3836359521,0.0112588954,5.5167494408,0.0861698881,,0.4050895532,16.6666976100,-0.3810725401,0.0123000687,6.0629824030,0.0862381961
0.3750000000,16.7713986267,-0.3692333475,0.0146959177,7.1419413326,0.0839337924,,0.4087867984,16.4879124372,-0.3833390903,0.0107776062,5.2572341270,0.0856552253,,0.4057097696,16.6360782672,-0.3811038601,0.0120375961,5.9192084470,0.0860474491
0.3780000000,16.7814071941,-0.3714124244,0.0146889886,7.1618220032,0.0845625683,,0.4100883845,16.4136848845,-0.3829054797,0.0102630789,4.9849633096,0.0850449991,,0.4063156888,16.6058008195,-0.3811104270,0.0117887878,5.7806850507,0.0858492240
0.3820000000,16.7911186111,-0.3735786023,0.0146825180,7.1817719482,0.0851919422,,0.4124716093,16.2784703130,-0.3817417477,0.0093489286,4.5148559939,0.0837692489,,0.4072131554,16.5583515200,-0.3810656951,0.0114192464,5.5789731660,0.0855280336
0.3870000000,16.8004184732,-0.3756895600,0.0146765716,7.2013989297,0.0858095879,,0.4141080309,16.1879921318,-0.3807635091,0.0087350772,4.2166404229,0.0828160882,,0.4080268593,16.5148625942,-0.3809802164,0.0110920717,5.4003079778,0.0852168308
0.3920000000,16.8091220050,-0.3776892847,0.0146712418,7.2201748960,0.0863986380,,0.4155435301,16.1107140321,-0.3797728390,0.0082153006,3.9698738486,0.0819228317,,0.4091359542,16.4534540899,-0.3807780646,0.0106473028,5.1633253465,0.0847538831
0.3980000000,16.8171431610,-0.3795465003,0.0146665371,7.2377742219,0.0869491393,,0.4168225759,16.0439944753,-0.3787826329,0.0077617338,3.7619176303,0.0810810641,,0.4102591871,16.3913420171,-0.3804866703,0.0102075603,4.9315509117,0.0842483681
0.4000000000,16.8194937818,-0.3801343702,0.0146650248,7.2434423241,0.0871240981,,0.4180021843,15.9846727858,-0.3777779838,0.0073531157,3.5796365984,0.0802664022,,0.4125056529,16.2665067746,-0.3795561654,0.0093481627,4.4923579674,0.0830914061
0.4000000000,16.7484101214,-0.3692723250,0.0146552798,7.1792403329,0.0840324100,,0.4192483629,15.9247882007,-0.3766158857,0.0069325722,3.3965158200,0.0793646843,,0.4142674302,16.1706679259,-0.3786096686,0.0086899410,4.1738110065,0.0820929748
0.4000000000,16.7486761255,-0.3695228076,0.0144176017,7.1003191817,0.0840605983,,0.4203948834,15.8727291259,-0.3754607343,0.0065541797,3.2366170821,0.0785010563,,0.4157333074,16.0929306953,-0.3776756744,0.0081608454,3.9248096287,0.0812005609
0.4010000000,16.7476703246,-0.3697112526,0.0142950837,7.0423061949,0.0840762677,,0.4214288445,15.8281571032,-0.3743470808,0.0062193154,3.0993307999,0.0776940567,,0.4169933535,16.0282486606,-0.3767641777,0.0077165981,3.7223851673,0.0803882908
0.4010000000,16.7477443367,-0.3698951301,0.0141781969,6.9646683092,0.0840783661,,0.4224866640,15.7844417591,-0.3731317064,0.0058847312,2.9653674486,0.0768392466,,0.4181718687,15.9696570224,-0.3758142382,0.0073092646,3.5423438488,0.0795878990
0.4010000000,16.7444570975,-0.3700566726,0.0140108127,6.9094469985,0.0840799550,,0.4236757238,15.7377611047,-0.3716683270,0.0055185910,2.8224796830,0.0758421255,,0.4192488409,15.9183762340,-0.3748682438,0.0069471787,3.3854842668,0.0788258867
0.4010000000,16.7421870481,-0.3701842855,0.0139369588,6.8621403701,0.0840775745,,0.4248287816,15.6948924908,-0.3701566942,0.0051728983,2.6918070562,0.0748421676,,0.4201814985,15.8759297760,-0.3739852881,0.0066370790,3.2554434729,0.0781398799
0.4020000000,16.7359083392,-0.3704142953,0.0137739650,6.7795597576,0.0840665132,,0.4250000000,15.6887909518,-0.3699357490,0.0051218905,2.6733610402,0.0746969354,,0.4211216613,15.8351477315,-0.3730354880,0.0063330248,3.1295617704,0.0774258216
0.4020000000,16.7293343708,-0.3706176880,0.0136341546,6.7034623393,0.0840499918,,0.4256163856,15.6681407696,-0.3690908252,0.0053119994,2.6532133805,0.0742090592,,0.4221486525,15.7928015971,-0.3719301216,0.0060089998,2.9979839339,0.0766215288
0.4020000000,16.7192903898,-0.3708541980,0.0134638461,6.6147209649,0.0840229867,,0.4262142420,15.6499523267,-0.3682441992,0.0054117758,2.6375541191,0.0737605723,,0.4232055297,15.7510249009,-0.3707138923,0.0056802085,2.8691419861,0.0757644002
0.4030000000,16.7091686886,-0.3710699146,0.0133118289,6.5294004115,0.0839903402,,0.4268100581,15.6338471632,-0.3673904468,0.0054952060,2.6245073892,0.0733408209,,0.4244195554,15.7055542997,-0.3692119462,0.0053130862,2.7290160489,0.0747416174
0.4030000000,16.6945868998,-0.3713239117,0.0131192830,6.4258361802,0.0839408152,,0.4274596791,15.6186236513,-0.3664660317,0.0055713097,2.6124667240,0.0729167346,,0.4250000000,15.6846706306,-0.3684739296,0.0051405347,2.6653472017,0.0742475034
0.4040000000,16.6798193647,-0.3715565689,0.0129398336,6.3243489536,0.0838837910,,0.4281089826,15.6050436588,-0.3655333996,0.0056370657,2.6020890501,0.0725140049,,0.4256110942,15.6644419238,-0.3676631981,0.0053297709,2.6457207424,0.0737723540
0.4040000000,16.6575874921,-0.3718438020,0.0126946788,6.1906369620,0.0837933668,,0.4288954611,15.5907093990,-0.3643974712,0.0057054124,2.5911694522,0.0720528309,,0.4262121975,15.6464433213,-0.3668404140,0.0054299643,2.6302974484,0.0733310526
0.4050000000,16.6369090699,-0.3720807548,0.0124802645,6.0706704385,0.0837006152,,0.4297085926,15.5778367713,-0.3632226827,0.0057667394,2.5812721473,0.0716009851,,0.4268897582,15.6290219385,-0.3659156348,0.0055217324,2.6161021546,0.0728750099
0.4050000000,16.6120305341,-0.3723172180,0.0122411356,5.9409183634,0.0835857916,,0.4306063363,15.5656375045,-0.3619323717,0.0058256492,2.5716298080,0.0711286948,,0.4274979610,15.6149718517,-0.3650740268,0.0055924279,2.6052848597,0.0724867696
0.4060000000,16.5862836218,-0.3725276795,0.0120078741,5.8120649299,0.0834583476,,0.4315710996,15.5547604541,-0.3605866866,0.0058802324,2.5624864623,0.0706570786,,0.4282597483,15.5995891765,-0.3640081363,0.0056675597,2.5936690375,0.0720284925
0.4070000000,16.5461496034,-0.3727793880,0.0116672756,5.6271719356,0.0832469748,,0.4325596552,15.5451999834,-0.3592286548,0.0059295904,2.5541865750,0.0701982058,,0.4290255396,15.5860731953,-0.3629307104,0.0057326965,2.5835303605,0.0715924702
0.4070000000,16.5090145640,-0.3729599854,0.0113654883,5.4634308137,0.0830364536,,0.4337712785,15.5354645954,-0.3576031102,0.0059826027,2.5451163286,0.0696679121,,0.4298749022,15.5731348663,-0.3617354710,0.0057951496,2.5736857846,0.0711351634
0.4080000000,16.4550192018,-0.3731221895,0.0109486268,5.2421073467,0.0827074720,,0.4350628681,15.5268645760,-0.3559205027,0.0060323847,2.5365131568,0.0691350706,,0.4307781332,15.5616398151,-0.3604952725,0.0058521193,2.5645064102,0.0706834508
0.4090000000,16.4051472639,-0.3731962102,0.0105752994,5.0451557645,0.0823765596,,0.4365479434,15.5188521572,-0.3540576922,0.0060827624,2.5277029425,0.0685602569,,0.4316988371,15.5515237371,-0.3592438084,0.0059031843,2.5562515748,0.0702461642
0.4110000000,16.3031894747,-0.3730530295,0.0098411169,4.6677594745,0.0815987952,,0.4381908221,15.5117722615,-0.3520880239,0.0061319325,2.5190510883,0.0679654153,,0.4328224206,15.5411898108,-0.3577435682,0.0059575846,2.5473032647,0.0697426819
0.4130000000,16.2070001579,-0.3726583264,0.0091621147,4.3320712192,0.0807577845,,0.4400656321,15.5053271128,-0.3499592349,0.0061814526,2.5103181896,0.0673338118,,0.4340122856,15.5320522147,-0.3561918143,0.0060081766,2.5388894194,0.0692394764
0.4150000000,16.1147629687,-0.3720223708,0.0085106628,4.0258383573,0.0798344270,,0.4422902757,15.4993278686,-0.3475960568,0.0062331108,2.5012434881,0.0666427091,,0.4353711668,15.5234931232,-0.3544745521,0.0060588809,2.5303368317,0.0686992148
0.4160000000,16.0464487040,-0.3713961005,0.0080338831,3.8050876651,0.0790739224,,0.4449031805,15.4938520864,-0.3450323505,0.0062862888,2.4920277275,0.0659013384,,0.4368757690,15.5158790219,-0.3526455189,0.0061082495,2.5219280400,0.0681383266
0.4180000000,15.9828091410,-0.3706658893,0.0075843791,3.6043452165,0.0782934058,,0.4480522334,15.4887791780,-0.3422246649,0.0063421113,2.4825798351,0.0650961956,,0.4385557890,15.5090636947,-0.3506964215,0.0061568261,2.5135998102,0.0675531558
0.4190000000,15.9300315949,-0.3699417084,0.0072056652,3.4400656216,0.0775846652,,0.4500000000,15.4863959049,-0.3406933429,0.0063721913,2.4776005167,0.0646592237,,0.4405247480,15.5027474619,-0.3485399097,0.0062068612,2.5049977507,0.0669169877
0.4200000000,15.8888445381,-0.3692785459,0.0068983948,3.3102616571,0.0769745800,,0.4500000000,15.4442984350,-0.3393154875,0.0065082484,2.4721244037,0.0640864393,,0.4428258376,15.4969811284,-0.3461883779,0.0062581298,2.4962319195,0.0662329289
0.4210000000,15.8477349784,-0.3685210837,0.0065865545,3.1802734711,0.0763150641,,0.4501591490,15.4470568171,-0.3391542200,0.0063574913,2.4595645952,0.0640434625,,0.4455623644,15.4916878398,-0.3436157146,0.0063113708,2.4872566020,0.0654925146
0.4220000000,15.8022376404,-0.3675566767,0.0062330766,3.0374468654,0.0755214076,,0.4502976207,15.4485667999,-0.3390431240,0.0063122196,2.4495023795,0.0640115989,,0.4488609149,15.4868085217,-0.3408106590,0.0063670386,2.4781036725,0.0646914918
0.4230000000,15.7531135990,-0.3663432271,0.0058428476,2.8839170823,0.0745777997,,0.4505305990,15.4503154473,-0.3388571165,0.0062195452,2.4329409083,0.0639529456,,0.4500000000,15.4858846175,-0.3401367816,0.0063805768,2.4758719642,0.0644996847
0.4240000000,15.7079730784,-0.3650548215,0.0054749282,2.7437880121,0.0736241396,,0.4509077723,15.4520381536,-0.3385590631,0.0060766560,2.4063208948,0.0638459358,,0.4500000000,15.4837771250,-0.3395000264,0.0063899093,2.4741952723,0.0643148053
0.4250000000,15.6746714753,-0.3639924597,0.0051971493,2.6414519862,0.0728650670,,0.4514262541,15.4531261816,-0.3381532246,0.0058917178,2.3700040532,0.0636784911,,0.4505882308,15.4814943535,-0.3389855618,0.0060879617,2.4324422692,0.0641177938
0.4260000000,15.6540943654,-0.3632324890,0.0053925020,2.6222044216,0.0723976122,,0.4521031733,15.4523283810,-0.3375890166,0.0056514123,2.3221679952,0.0634135614,,0.4512066693,15.4811551465,-0.3386309272,0.0059452285,2.3948204736,0.0639570288
0.4260000000,15.6363702014,-0.3624797821,0.0054932937,2.6076346083,0.0719776547,,0.4527792448,15.4500880031,-0.3370236053,0.0054397817,2.2756320739,0.0631208590,,0.4516419429,15.4779756131,-0.3382419445,0.0057091000,2.3583985577,0.0637689480
0.4270000000,15.6193110812,-0.3616320203,0.0055851448,2.5943522806,0.0715462766,,0.4536511496,15.4450483762,-0.3362659675,0.0051836602,2.2167305334,0.0626948818,,0.4520618366,15.4756612253,-0.3379275593,0.0056029243,2.3291743101,0.0636060081
0.4280000000,15.6055622103,-0.3608561620,0.0056558922,2.5842704998,0.0711792842,,0.4545371373,15.4386204247,-0.3354713771,0.0049446722,2.1587090166,0.0622244547,,0.4528161297,15.4691951454,-0.3373014746,0.0053660980,2.2764821717,0.0632548513
0.4280000000,15.5905823242,-0.3598717157,0.0057307550,2.5735284687,0.0707480496,,0.4557345793,15.4281400611,-0.3343255264,0.0046437227,2.0831060149,0.0615248638,,0.4535261233,15.4624351537,-0.3366991154,0.0051667192,2.2282123014,0.0628986351
0.4290000000,15.5774431150,-0.3588722347,0.0057955703,2.5641951336,0.0703381602,,0.4570586286,15.4157568034,-0.3329571708,0.0043359805,2.0036850642,0.0606874021,,0.4548800906,15.4479023452,-0.3354654149,0.0048180077,2.1389824159,0.0621351272
0.4300000000,15.5648998566,-0.3577596610,0.0058575670,2.5551786487,0.0699088891,,0.4593224895,15.3937480790,-0.3302554225,0.0038595739,1.8773574415,0.0590952865,,0.4563819237,15.4312037471,-0.3339700274,0.0044626205,2.0454666014,0.0612044147
0.4310000000,15.5537853294,-0.3566012964,0.0059139776,2.5468086550,0.0694852108,,0.4628833750,15.3604757799,-0.3250307245,0.0031996681,1.6996828649,0.0562871416,,0.4593855900,15.3980601353,-0.3303376355,0.0038350224,1.8746217753,0.0590673313
0.4320000000,15.5440158577,-0.3554267845,0.0059645193,2.5392981046,0.0690745158,,0.4661816904,15.3321196445,-0.3193494059,0.0026429218,1.5517521373,0.0534995489,,0.4622098587,15.3697243752,-0.3263069498,0.0033052518,1.7323749030,0.0568696895
0.4330000000,15.5340992989,-0.3540186769,0.0060180637,2.5312100113,0.0686031162,,0.4694806299,15.3063460835,-0.3128797163,0.0021247429,1.4152236959,0.0505829350,,0.4648389033,15.3452257582,-0.3220226995,0.0028520968,1.6114328520,0.0546996003
0.4340000000,15.5253576683,-0.3525569053,0.0060677729,2.5236207759,0.0681314688,,0.4726574244,15.2830309809,-0.3059675714,0.0016497228,1.2934194994,0.0476933091,,0.4674729844,15.3230448724,-0.3171360860,0.0024192440,1.4977659127,0.0523952326
0.4360000000,15.5173134145,-0.3509365358,0.0061174048,2.5159345017,0.0676253139,,0.4766958359,15.2559002211,-0.2961981028,0.0010765186,1.1512259730,0.0439313767,,0.4701258284,15.3021746509,-0.3117773127,0.0020208137,1.3904613495,0.0500352375
0.4370000000,15.5102757579,-0.3492480986,0.0061645149,2.5085678799,0.0671118027,,0.4805033357,15.2324779762,-0.2862103554,0.0005576093,1.0303723856,0.0403731991,,0.4735130524,15.2775226647,-0.3041853353,0.0015209051,1.2627313089,0.0469275496
0.4390000000,15.5036951152,-0.3473501285,0.0062130943,2.5008955975,0.0665475295,,0.4845597782,15.2098868084,-0.2747928589,0.0000247603,0.9152852914,0.0366050965,,0.4770908383,15.2535940834,-0.2954129993,0.0010164064,1.1388534730,0.0435932079
0.4410000000,15.4977937156,-0.3453016196,0.0062616581,2.4932050900,0.0659495203,,0.4886062748,15.1900142868,-0.2627207616,-0.0004902518,0.8145144821,0.0329157832,,0.4808722837,15.2305239702,-0.2853916782,0.0005039014,1.0200044202,0.0400545526
0.4430000000,15.4924153800,-0.3430484904,0.0063116358,2.4853165898,0.0653010412,,0.4924491495,15.1738867435,-0.2507128729,-0.0009662394,0.7318403416,0.0295126245,,0.4847680974,15.2089312597,-0.2743623598,-0.0000061052,0.9104221466,0.0364366703
0.4460000000,15.4875393166,-0.3405928389,0.0063631530,2.4772868603,0.0646015940,,0.4960740321,15.1604810685,-0.2389524311,-0.0014054173,0.6654591206,0.0264158753,,0.4888402493,15.1891240263,-0.2621532085,-0.0005227877,0.8096934402,0.0327238699
0.4500000000,15.4830576860,-0.3379013454,0.0064171426,2.4690658636,0.0638403857,,0.5000000000,15.1483863658,-0.2257627408,-0.0018707609,0.6061344827,0.0232044183,,0.4926081071,15.1733866530,-0.2503406412,-0.0009884732,0.7292243374,0.0293900172
0.4500000000,15.4827786715,-0.3377343504,0.0064203615,2.4686263977,0.0637933870,,0.5000000000,15.1451201525,-0.2259730119,-0.0018646240,0.6071150280,0.0232533315,,0.4962838012,15.1599078549,-0.2383767628,-0.0014328406,0.6624187217,0.0262526247
0.4500000000,15.5741572245,-0.3385100250,0.0062009417,2.4735482334,0.0643438785,,0.5004950669,15.1424037877,-0.2241516724,-0.0016530737,0.5914828080,0.0228463221,,0.5000000000,15.1484495535,-0.2258782732,-0.0018729664,0.6066039706,0.0232161973
0.4500000000,15.5715407386,-0.3384702880,0.0061371710,2.4723885468,0.0643250445,,0.5009324752,15.1406002130,-0.2228065927,-0.0015506537,0.5806930222,0.0225548751,,0.5000000000,15.1495086841,-0.2258801578,-0.0018763835,0.6067073783,0.0232138017
0.4500000000,15.5697553037,-0.3384394104,0.0061193919,2.4699487945,0.0643099983,,0.5018072918,15.1356910889,-0.2199324821,-0.0013658549,0.5596446104,0.0219620298,,0.5004216149,15.1466918872,-0.2242854324,-0.0016811041,0.5928185502,0.0228558194
0.4500000000,15.5666912250,-0.3383773231,0.0060813081,2.4640745910,0.0642789057,,0.5028915450,15.1293733033,-0.2163914838,-0.0011739351,0.5362201369,0.0212710863,,0.5007808441,15.1449841158,-0.2231814282,-0.0015934192,0.5837414096,0.0226141769
0.4500000000,15.5611805004,-0.3382447002,0.0060058090,2.4509661942,0.0642096945,,0.5050600515,15.1173445531,-0.2093745800,-0.0008723789,0.4955661545,0.0200036846,,0.5014688188,15.1407083168,-0.2209193889,-0.0014380299,0.5665443691,0.0221391659
0.4510000000,15.5524267738,-0.3379949301,0.0058808556,2.4249561573,0.0640704276,,0.5076856411,15.1042803475,-0.2011364453,-0.0005818343,0.4537557935,0.0186220785,,0.5024435441,15.1344383477,-0.2177250872,-0.0012525178,0.5445266215,0.0215031543
0.4510000000,15.5432693783,-0.3377022098,0.0057435249,2.3943550657,0.0638975004,,0.5100000000,15.0954342668,-0.1943991844,-0.0003731572,0.4229500443,0.0175538515,,0.5043929949,15.1224126266,-0.2113504729,-0.0009590058,0.5060885572,0.0203279608
0.4520000000,15.5298334973,-0.3372279169,0.0055428934,2.3467653449,0.0635997270,,0.5115156871,15.0928505229,-0.1900437635,-0.0008523706,0.4101480661,0.0168056352,,0.5067849170,15.1090589655,-0.2036795813,-0.0006712069,0.4656589139,0.0190163963
0.4530000000,15.5085012173,-0.3363666194,0.0052343720,2.2672080319,0.0630297899,,0.5129367966,15.0916421121,-0.1860398314,-0.0011773659,0.4005534817,0.0160904162,,0.5088666282,15.0991753705,-0.1971689493,-0.0004586434,0.4348010558,0.0179654893
0.4540000000,15.4851026413,-0.3352613950,0.0049008119,2.1772671942,0.0622871797,,0.5149568774,15.0907818598,-0.1803752078,-0.0015695544,0.3893655419,0.0150530733,,0.5100000000,15.0950200196,-0.1939388048,-0.0003597251,0.4204381059,0.0174610112
0.4560000000,15.4600929304,-0.3338394260,0.0045444751,2.0790966494,0.0613478384,,0.5181650957,15.0901394436,-0.1712196706,-0.0020967861,0.3770145993,0.0133993002,,0.5113369897,15.0926387505,-0.1900779482,-0.0008000748,0.4089908212,0.0168055361
0.4570000000,15.4353430067,-0.3321232192,0.0041887891,1.9807879700,0.0602572241,,0.5236345975,15.0904178426,-0.1547255491,-0.0028702198,0.3723419381,0.0106839000,,0.5126080522,15.0913966572,-0.1865001569,-0.0010977800,0.4001814401,0.0161735753
0.4590000000,15.4114806093,-0.3300547986,0.0038357108,1.8832586798,0.0590090072,,0.5287457179,15.0932113880,-0.1384650204,-0.0035337990,0.3897461191,0.0084010265,,0.5145728659,15.0904623759,-0.1810109883,-0.0014900604,0.3888415606,0.0151727550
0.4610000000,15.3909117916,-0.3278676631,0.0035201393,1.7970111974,0.0577567707,,0.5300000000,15.0941287792,-0.1344294756,-0.0036922998,0.3978156585,0.0078938014,,0.5174526003,15.0897728379,-0.1728685233,-0.0019777500,0.3768369946,0.0136957007
0.4630000000,15.3709669681,-0.3252683710,0.0032012912,1.7103401603,0.0563493058,,0.5307403947,15.0917140256,-0.1317646133,-0.0034185755,0.3760164454,0.0075815266,,0.5225689663,15.0897784255,-0.1576611421,-0.0027186213,0.3692739527,0.0111391754
0.4650000000,15.3517417655,-0.3222292135,0.0028806274,1.6235783206,0.0547953530,,0.5314806608,15.0910658903,-0.1300861575,-0.0033028862,0.3635531420,0.0073938411,,0.5278936772,15.0922289437,-0.1409110697,-0.0034190910,0.3833093199,0.0087172997
0.4670000000,15.3326535232,-0.3185059849,0.0025403381,1.5319011340,0.0530022424,,0.5323436120,15.0878381229,-0.1273705672,-0.0031361673,0.3448379514,0.0071020424,,0.5300000000,15.0937465514,-0.1341471462,-0.0036864295,0.3959635223,0.0078558081
0.4690000000,15.3147875177,-0.3144302176,0.0022111856,1.4442310756,0.0511479334,,0.5331734748,15.0844096747,-0.1247688809,-0.0029963995,0.3282975940,0.0068350522,,0.5308590972,15.0909134816,-0.1311214205,-0.0033879191,0.3715050789,0.0075039755
0.4720000000,15.2924277018,-0.3083984860,0.0017875591,1.3328627865,0.0485800557,,0.5348332002,15.0773352177,-0.1195587977,-0.0027661199,0.2985036285,0.0063340765,,0.5317316985,15.0901110664,-0.1291484662,-0.0032573090,0.3572021425,0.0072865457
0.4750000000,15.2686571893,-0.3007249131,0.0013163883,1.2127594999,0.0455380931,,0.5381526512,15.0652482902,-0.1097599323,-0.0024255081,0.2498994987,0.0054774935,,0.5326676854,15.0864645082,-0.1262143752,-0.0030840485,0.3375056358,0.0069764735
0.4780000000,15.2463848314,-0.2921805050,0.0008486045,1.0991970762,0.0423784339,,0.5414218275,15.0551180607,-0.1008081121,-0.0021602722,0.2108891684,0.0047668431,,0.5335265765,15.0828619710,-0.1235351754,-0.0029453148,0.3209100280,0.0067062635
0.4820000000,15.2251802121,-0.2826572765,0.0003772719,0.9915727666,0.0390890689,,0.5452344344,15.0455476226,-0.0913395464,-0.0019112318,0.1740604910,0.0040788740,,0.5352443586,15.0756043190,-0.1181837296,-0.0027164981,0.2910334964,0.0062003869
0.4860000000,15.2042566379,-0.2715901717,-0.0001217073,0.8861572011,0.0355283027,,0.5490827672,15.0377334411,-0.0827237088,-0.0017016883,0.1439745899,0.0035048045,,0.5386799230,15.0634020168,-0.1081684662,-0.0023775391,0.2424183428,0.0053392429
0.4890000000,15.1875538525,-0.2611317098,-0.0005601465,0.8021384582,0.0323860056,,0.5534640058,15.0307499059,-0.0740239787,-0.0015015185,0.1166652821,0.0029724561,,0.5418745864,15.0537356779,-0.0995270770,-0.0021255562,0.2054391915,0.0046634433
0.4930000000,15.1719788170,-0.2492311277,-0.0010219409,0.7222918879,0.0290539455,,0.5582711591,15.0252209679,-0.0658132936,-0.0013195802,0.0936249953,0.0025125875,,0.5457402383,15.0443168179,-0.0900649156,-0.0018794778,0.1692108072,0.0039849739
0.4960000000,15.1591549432,-0.2377490795,-0.0014476975,0.6589888332,0.0260612020,,0.5632938751,15.0205871038,-0.0583075379,-0.0011571811,0.0748610264,0.0021281083,,0.5495917763,15.0367269461,-0.0815705212,-0.0016744056,0.1400014503,0.0034263214
0.5000000000,15.1481612484,-0.2257331537,-0.0018708900,0.6055927532,0.0231505294,,0.5705197702,15.0158456988,-0.0493420177,-0.0009670059,0.0552965076,0.0017115960,,0.5540485562,15.0298607239,-0.0728716897,-0.0014752879,0.1131164215,0.0029008804
0.5000000000,15.1747888311,-0.2104265792,-0.0015196948,0.5217593542,0.0205010373,,0.5781669389,15.0121824375,-0.0415091561,-0.0008030653,0.0407722923,0.0013865616,,0.5589219434,15.0244574841,-0.0647037541,-0.0012949309,0.0905772949,0.0024496143
0.5000000000,15.1718799774,-0.2103993079,-0.0014637360,0.5215063234,0.0204948420,,0.5882520574,15.0090117435,-0.0334087856,-0.0006355292,0.0282443163,0.0010852104,,0.5640511681,15.0199145048,-0.0572015477,-0.0011330261,0.0721630192,0.0020708052
0.5000000000,15.1702907483,-0.2103806793,-0.0014614101,0.5213405288,0.0204906054,,0.5998781417,15.0081153595,-0.0282802886,-0.0005306842,0.0215898828,0.0009095700,,0.5714186666,15.0152913896,-0.0482815805,-0.0009441639,0.0530933865,0.0016626672
0.5000000000,15.1681214612,-0.2103475346,-0.0014576175,0.5210461202,0.0204830703,,0.6000000000,15.0080581867,-0.0282216077,-0.0005294724,0.0215208130,0.0009077433,,0.5792637885,15.0117191282,-0.0404732243,-0.0007809817,0.0389485577,0.0013437513
0.5000000000,15.1653552877,-0.2102891255,-0.0014510580,0.5205295056,0.0204698147,,,,,,,,,0.5896151093,15.0086446864,-0.0324361391,-0.0006149848,0.0268446046,0.0010494371
0.5000000000,15.1625588642,-0.2102076613,-0.0014420586,0.5198134420,0.0204513754,,,,,,,,,0.6000000000,15.0078167630,-0.0278888348,-0.0005220569,0.0210794354,0.0008962600
0.5000000000,15.1596732000,-0.2100909785,-0.0014294356,0.5187966857,0.0204250640,,,,,,,,,,,,,,
0.5000000000,15.1567435549,-0.2099287296,-0.0014123368,0.5173994047,0.0203886669,,,,,,,,,,,,,,
0.5000000000,15.1536450058,-0.2096982814,-0.0013888488,0.5154463329,0.0203373429,,,,,,,,,,,,,,
0.5000000000,15.1502496507,-0.2093684528,-0.0013566342,0.5127113247,0.0202646227,,,,,,,,,,,,,,
0.5010000000,15.1467002693,-0.2088909826,-0.0013124805,0.5088676660,0.0201608249,,,,,,,,,,,,,,
0.5010000000,15.1434104312,-0.2082884764,-0.0012600705,0.5041867683,0.0200320702,,,,,,,,,,,,,,
0.5010000000,15.1397899387,-0.2074575654,-0.0011930597,0.4980113149,0.0198584278,,,,,,,,,,,,,,
0.5020000000,15.1344360704,-0.2060760158,-0.0010925039,0.4883530358,0.0195788271,,,,,,,,,,,,,,
0.5030000000,15.1259528851,-0.2033124565,-0.0009231072,0.4708756829,0.0190499770,,,,,,,,,,,,,,
0.5030000000,15.1188741059,-0.2007027161,-0.0007835106,0.4558149905,0.0185744389,,,,,,,,,,,,,,
0.5050000000,15.1092409841,-0.1965335865,-0.0005951232,0.4340950923,0.0178581503,,,,,,,,,,,,,,
0.5070000000,15.1002637400,-0.1919256681,-0.0004160866,0.4123789069,0.0171095790,,,,,,,,,,,,,,
0.5080000000,15.0925892706,-0.1871940455,-0.0002541741,0.3919595925,0.0163772677,,,,,,,,,,,,,,
0.5100000000,15.0865641339,-0.1830631058,-0.0001249972,0.3753616373,0.0157614526,,,,,,,,,,,,,,
0.5120000000,15.0837027408,-0.1790486056,-0.0006283900,0.3626207957,0.0150968923,,,,,,,,,,,,,,
0.5130000000,15.0823040150,-0.1754635566,-0.0009638183,0.3536089691,0.0144752306,,,,,,,,,,,,,,
0.5150000000,15.0812840379,-0.1702843347,-0.0013735533,0.3432363244,0.0135499969,,,,,,,,,,,,,,
0.5180000000,15.0807237272,-0.1624667891,-0.0018881551,0.3332226799,0.0121708590,,,,,,,,,,,,,,
0.5230000000,15.0811101785,-0.1499133771,-0.0025664565,0.3303315573,0.0101268470,,,,,,,,,,,,,,
0.5280000000,15.0838688693,-0.1350013175,-0.0032523303,0.3462322069,0.0080283071,,,,,,,,,,,,,,
0.5300000000,15.0859034426,-0.1279043948,-0.0035576759,0.3613666372,0.0071516178,,,,,,,,,,,,,,
0.5310000000,15.0830617702,-0.1249083672,-0.0032540825,0.3377105897,0.0068172459,,,,,,,,,,,,,,
0.5320000000,15.0823595904,-0.1229855883,-0.0031234283,0.3242011618,0.0066145334,,,,,,,,,,,,,,
0.5330000000,15.0789888950,-0.1201931202,-0.0029542798,0.3060976341,0.0063326138,,,,,,,,,,,,,,
0.5340000000,15.0755562587,-0.1175597407,-0.0028152333,0.2904269584,0.0060794961,,,,,,,,,,,,,,
0.5350000000,15.0686642070,-0.1122996434,-0.0025876043,0.2624035079,0.0056071860,,,,,,,,,,,,,,
0.5390000000,15.0571918262,-0.1024760266,-0.0022536122,0.2172098562,0.0048076673,,,,,,,,,,,,,,
0.5420000000,15.0481807716,-0.0940216459,-0.0020069572,0.1830858241,0.0041835591,,,,,,,,,,,,,,
0.5460000000,15.0394435393,-0.0847489347,-0.0017663185,0.1497260222,0.0035573619,,,,,,,,,,,,,,
0.5500000000,15.0324217966,-0.0763949840,-0.0015653473,0.1228446449,0.0030412680,,,,,,,,,,,,,,
0.5550000000,15.0261081185,-0.0678357539,-0.0013702114,0.0982088408,0.0025570634,,,,,,,,,,,,,,
0.5600000000,15.0211737738,-0.0597863326,-0.0011931829,0.0776471084,0.0021420481,,,,,,,,,,,,,,
0.5660000000,15.0170355858,-0.0523692398,-0.0010337382,0.0609209486,0.0017939964,,,,,,,,,,,,,,
0.5740000000,15.0128955376,-0.0436353553,-0.0008494886,0.0439320229,0.0014241226,,,,,,,,,,,,,,
0.5830000000,15.0097262556,-0.0359974675,-0.0006904583,0.0315000244,0.0011365008,,,,,,,,,,,,,,
0.5920000000,15.0072831129,-0.0292503879,-0.0005514821,0.0223845005,0.0009082331,,,,,,,,,,,,,,
0.6000000000,15.0066879975,-0.0259843413,-0.0004847903,0.0185921898,0.0008056896,,,,,,,,,,,,,,


==> data/ref_sol.csv <==
0,15,0,0,0,0
0.0001,15.00000472,-9.6E-09,1.85336E-05,1.4173E-06,1E-10
0.0003,15.0000046,-1.277E-07,3.72797E-05,7.4151E-06,6E-10
0.000589451,15.00000489,-4.697E-07,6.05145E-05,0.000026703,2.5E-09
0.001168352,15.00001113,-2.4178E-06,0.00010254,9.41207E-05,1.28E-08
0.002257283,15.00003634,-1.42704E-05,0.000171721,0.000304214,7.43E-08
0.003591844,15.0000855,-4.75047E-05,0.000246654,0.000686502,2.701E-07
0.005074414,15.00016633,-0.00011464,0.000321511,0.001249439,7.134E-07
0.006468977,15.00026201,-0.000208976,0.000386467,0.001899981,1.4097E-06
0.00802624,15.00039196,-0.000357303,0.000453912,0.002751351,2.5852E-06
0.009585548,15.00054531,-0.000551313,0.000517498,0.003730086,4.2506E-06
0.01117041,15.00072294,-0.000796594,0.000578885,0.004847838,6.5149E-06
0.012829903,15.0009312,-0.001106202,0.00064029,0.006145234,9.5781E-06
0.014539582,15.00116835,-0.001480338,0.000701062,0.007613311,1.35502E-05
0.01629356,15.00143497,-0.001920626,0.000761184,0.009253112,1.85655E-05
0.018064693,15.00172735,-0.002420697,0.000819987,0.011042661,2.46759E-05
0.019865366,15.00204729,-0.002983971,0.000878033,0.01299501,3.20489E-05
0.021712533,15.00239858,-0.003616739,0.000935975,0.01513319,4.09149E-05
0.023588062,15.00278144,-0.004312948,0.000993341,0.017441599,5.13521E-05
0.025379183,15.0031677,-0.005024406,0.001046948,0.019772964,6.27444E-05
0.027325819,15.0036113,-0.005849568,0.001103925,0.022442101,0.000076811
0.02925459,15.00407353,-0.006715146,0.001159235,0.025224887,9.25564E-05
0.031240997,15.00457452,-0.007654507,0.001215085,0.028231476,0.000110753
0.033179844,15.00508975,-0.008614468,0.001268621,0.031302751,0.000130532
0.035041804,15.00560576,-0.009573709,0.001319199,0.034378078,0.000151478
0.037035498,15.00618245,-0.010641128,0.001372461,0.037804344,0.000176128
0.039000458,15.00677392,-0.011730111,0.001424151,0.041316627,0.000202737
0.041008737,15.00740417,-0.01287947,0.001476191,0.045043626,0.000232393
0.042940824,15.00803327,-0.014017023,0.001525575,0.048760429,0.000263333
0.044937719,15.00870747,-0.015224773,0.001575928,0.052735463,0.000297881
0.046923813,15.0094015,-0.016455905,0.001625375,0.056824068,0.000334895
0.048933737,15.01012797,-0.017730717,0.001674803,0.061098402,0.000375116
0.050934882,15.01087513,-0.019027014,0.001723446,0.065490728,0.000417985
0.052943419,15.01165072,-0.020353834,0.001771728,0.070036345,0.000463908
0.054884212,15.01242417,-0.021658641,0.001817906,0.074559693,0.000511084
0.056835865,15.01322523,-0.022992509,0.001863886,0.079237958,0.00056136
0.058815269,15.01406162,-0.024366517,0.001910079,0.084115644,0.000615306
0.060792487,15.01492094,-0.025758997,0.001955806,0.089122069,0.000672206
0.062776199,15.01580714,-0.027175091,0.002001287,0.094279905,0.000732366
0.064756089,15.01671569,-0.028606409,0.002046309,0.099563078,0.000795519
0.066734544,15.01764772,-0.030053664,0.002090947,0.104977851,0.000861768
0.068707568,15.01860133,-0.031512936,0.002135133,0.110513053,0.000930999
0.070676136,15.01957692,-0.032983991,0.002178908,0.116170869,0.001003255
0.072639618,15.02057412,-0.034465467,0.002222279,0.121948896,0.001078521
0.074598459,15.02159311,-0.035956857,0.002265271,0.127847848,0.001156822
0.076552661,15.0226338,-0.037457376,0.002307902,0.133867244,0.00123816
0.078502546,15.0236963,-0.038966538,0.002350194,0.140007613,0.001322552
0.080228714,15.02466269,-0.04031645,0.00238759,0.145547189,0.001400239
0.081929306,15.02563295,-0.041649042,0.002423659,0.151119445,0.001478938
0.083887472,15.02677566,-0.043194648,0.00246565,0.157660509,0.001572742
0.085745492,15.02788171,-0.0446701,0.002505221,0.163993884,0.001664831
0.08771352,15.02907954,-0.046242387,0.002546925,0.170836701,0.00176568
0.089576117,15.03023854,-0.047738529,0.002586227,0.177441278,0.001864257
0.091405529,15.03139916,-0.049215452,0.002624671,0.18404989,0.00196406
0.093310487,15.03263198,-0.050761033,0.002664542,0.191059709,0.002071146
0.095192142,15.03387328,-0.052294828,0.002703781,0.198112916,0.002180094
0.097095341,15.03515295,-0.053853113,0.002743327,0.205377653,0.002293509
0.098988982,15.03645012,-0.055410101,0.002782542,0.212736871,0.002409577
0.100886803,15.0377742,-0.056976759,0.002821716,0.220243672,0.002529136
0.102781823,15.03912039,-0.058547021,0.002860713,0.227870957,0.002651759
0.104675168,15.04048953,-0.060121512,0.002899562,0.23562309,0.002777516
0.106563443,15.04187906,-0.061697106,0.0029382,0.243485749,0.00290617
0.10845006,15.04329141,-0.06327637,0.002976702,0.251472726,0.003037944
0.110335469,15.04472692,-0.064859427,0.003015083,0.259585896,0.003172868
0.1122183,15.04618458,-0.06644488,0.003053321,0.267819249,0.003310841
0.114097307,15.04766335,-0.068031438,0.003091395,0.276166897,0.00345176
0.115974296,15.0491646,-0.069620402,0.003129346,0.284636499,0.00359575
0.11784903,15.05068806,-0.071211364,0.003167173,0.293226761,0.003742785
0.119723447,15.05223533,-0.072805778,0.00320492,0.301946508,0.003893017
0.121595531,15.05380472,-0.074401744,0.003242551,0.310786303,0.004046279
0.12346601,15.05539672,-0.075999704,0.003280082,0.319749345,0.004202625
0.125338256,15.05701438,-0.077602387,0.003317585,0.32885204,0.00436234
0.127204471,15.05865075,-0.079202951,0.003354908,0.338056178,0.00452475
0.129074699,15.06031475,-0.080809868,0.003392254,0.347411253,0.004690727
0.130939947,15.06199833,-0.08241527,0.003429446,0.356872365,0.004859471
0.132805763,15.06370647,-0.084023799,0.003466597,0.366467343,0.005031477
0.13466938,15.06543653,-0.085632941,0.003503656,0.376181918,0.005206485
0.13653603,15.06719354,-0.087247104,0.003540728,0.386043632,0.005384992
0.138396908,15.06896917,-0.088858552,0.003577642,0.396005813,0.005566148
0.140256814,15.07076796,-0.09047133,0.003614494,0.406093588,0.005750407
0.142113556,15.07258763,-0.092083433,0.003651243,0.416294714,0.00593754
0.143973154,15.07443408,-0.09369999,0.003688011,0.426642367,0.006128154
0.145833042,15.07630481,-0.095318693,0.003724748,0.437122716,0.006321997
0.147693013,15.0781998,-0.096939272,0.003761452,0.447734793,0.006519046
0.149546352,15.08011211,-0.098555782,0.003797993,0.458439673,0.006718576
0.151397404,15.08204595,-0.100171933,0.003834457,0.469261554,0.006921031
0.15325348,15.08401049,-0.101794036,0.00387099,0.480243581,0.007127218
0.155055013,15.0859411,-0.103369883,0.003906424,0.491028268,0.007330393
0.156873388,15.08791292,-0.104961839,0.003942162,0.502039042,0.007538513
0.158721214,15.08994072,-0.106580942,0.003978452,0.513357197,0.00775314
0.160562536,15.09198502,-0.108195639,0.004014592,0.524764939,0.007970154
0.162418967,15.09407018,-0.10982484,0.004051004,0.536397177,0.008192126
0.16426948,15.09617286,-0.111450041,0.004087278,0.54812328,0.008416564
0.166114747,15.09829351,-0.113071771,0.004123428,0.559946278,0.008643522
0.167963646,15.10044226,-0.114697784,0.004159629,0.571922956,0.008874087
0.169814575,15.10261725,-0.11632663,0.00419585,0.584043624,0.009108074
0.171669875,15.10482153,-0.11796033,0.004232139,0.596324382,0.009345796
0.173518839,15.10704214,-0.119589411,0.004268286,0.608694145,0.009585875
0.175374064,15.10929433,-0.121224931,0.004304538,0.621237269,0.009829947
0.177225673,15.11156619,-0.122858145,0.004340704,0.63388732,0.010076719
0.179076018,15.11386067,-0.124491089,0.00437683,0.646659913,0.010326492
0.180919904,15.11617114,-0.12611914,0.004412815,0.659518378,0.010578544
0.182764846,15.11850677,-0.127748894,0.004448807,0.672514558,0.010833888
0.184615805,15.12087403,-0.129384705,0.004484903,0.685684234,0.011093231
0.186465336,15.12326355,-0.131019971,0.004520959,0.698974994,0.011355539
0.188311808,15.12567337,-0.132653215,0.004556943,0.71237471,0.01162057
0.190149139,15.12809512,-0.134279022,0.004592738,0.725837886,0.011887419
0.191993416,15.13055013,-0.135911606,0.004628657,0.739482264,0.012158418
0.19383226,15.13302163,-0.137539982,0.004664459,0.753216361,0.012431751
0.195683326,15.13553343,-0.139179764,0.00470049,0.767172852,0.012710059
0.197536824,15.13807264,-0.140822261,0.004736558,0.781279541,0.012991908
0.19938588,15.14062983,-0.142461363,0.00477253,0.795483932,0.013276247
0.2,15.14147782,-0.143001516,0.004784404,0.800239559,0.01337064
0.200254444,15.14180913,-0.143230417,0.004756224,0.799786495,0.013409327
0.200472156,15.14207281,-0.143426094,0.00474239,0.799410652,0.013441944
0.200691832,15.1423188,-0.143622545,0.004729311,0.799043419,0.013474229
0.200931762,15.14256306,-0.143833066,0.004716081,0.798660266,0.013508327
0.201166214,15.14278429,-0.144038579,0.004703809,0.798295435,0.013541173
0.201442284,15.14302262,-0.144280232,0.004690152,0.797877539,0.013579225
0.201722245,15.14324333,-0.144524877,0.00467702,0.797465256,0.013617213
0.202020965,15.14345694,-0.144785362,0.004663731,0.797037322,0.013657098
0.202330422,15.14365672,-0.145054519,0.004650654,0.796606061,0.013697757
0.202655455,15.14384491,-0.145336357,0.004637597,0.796165379,0.013739774
0.202994915,15.14401722,-0.145624048,0.004624867,0.795726217,0.013782121
0.203330391,15.14416912,-0.145907251,0.004612845,0.795303485,0.013823336
0.203714449,15.14432123,-0.146229849,0.004599739,0.794832982,0.013869722
0.204108884,15.14445667,-0.146559307,0.004586901,0.794363439,0.013916566
0.204530929,15.1445803,-0.146909523,0.004573802,0.793875646,0.013965823
0.204974117,15.14468924,-0.147274556,0.004560679,0.793378699,0.01401664
0.205445323,15.14478422,-0.14765938,0.004547369,0.792866614,0.014069693
0.205946073,15.14486458,-0.148064406,0.004533877,0.792339753,0.014125023
0.20648139,15.1449301,-0.148492682,0.004520123,0.791795251,0.014183031
0.207055962,15.14497932,-0.148917303,0.004506961,0.791267408,0.014240089
0.207661754,15.14501485,-0.149359284,0.00449369,0.790729736,0.014299088
0.208389056,15.14503782,-0.149881349,0.004478544,0.790109314,0.014368305
0.209169229,15.14504768,-0.150304439,0.00446666,0.789617528,0.014424066
0.210152095,15.14504765,-0.150827161,0.004452399,0.789022709,0.014492631
0.210856736,15.14501984,-0.151391659,0.004437267,0.788394841,0.014566584
0.211553275,15.14498585,-0.151890922,0.004424193,0.787852028,0.014631818
0.212894965,15.14489532,-0.152836089,0.004400338,0.786855153,0.014754817
0.214098228,15.14480211,-0.153655631,0.004380228,0.78602154,0.014861397
0.215829808,15.14465738,-0.15477832,0.004353536,0.784923838,0.015007406
0.218301346,15.14444525,-0.156280246,0.004318965,0.783532127,0.015203345
0.221405406,15.14418977,-0.158017912,0.004280077,0.782029185,0.015431615
0.223975189,15.14399623,-0.159360975,0.004250543,0.780946655,0.015609513
0.225,15.14392812,-0.159861453,0.004239605,0.780561342,0.015676154
0.225169516,15.14394315,-0.159946492,0.004308051,0.784343456,0.015689528
0.225331237,15.14398275,-0.160028459,0.004343194,0.7879768,0.015703274
0.225490153,15.14403723,-0.160105357,0.004374511,0.791572569,0.015716966
0.22562623,15.14411191,-0.16017615,0.004404086,0.794663151,0.015730102
0.225755642,15.14418711,-0.160238485,0.004427106,0.797617803,0.015742187
0.225901228,15.14430053,-0.160311982,0.004456132,0.800952805,0.015756995
0.226031624,15.14440612,-0.160374614,0.004478952,0.803956045,0.015770092
0.226178377,15.14455151,-0.160447467,0.004506519,0.807344325,0.015785849
0.226315271,15.14469774,-0.160514378,0.004530326,0.810518445,0.015800799
0.226480729,15.14490099,-0.160596432,0.00455934,0.814366356,0.015819775
0.226633541,15.14510088,-0.160671075,0.004584655,0.817935177,0.015837579
0.22680446,15.14535237,-0.160755894,0.004613332,0.821938128,0.015858438
0.226960131,15.14559227,-0.160832028,0.00463798,0.825598829,0.015877676
0.227115861,15.14585716,-0.160909874,0.004663249,0.829268901,0.015897817
0.227268767,15.14612428,-0.160984875,0.004686367,0.832886326,0.015917681
0.227440423,15.14645027,-0.161070439,0.004712968,0.836956544,0.01594086
0.227601961,15.14676608,-0.161150096,0.004736737,0.840801049,0.015962896
0.227779764,15.1471399,-0.161239183,0.004763272,0.845041756,0.015988036
0.227947275,15.14750106,-0.161322414,0.004787087,0.849051581,0.01601196
0.228131057,15.14792409,-0.161415317,0.004813575,0.853459702,0.016039131
0.228302458,15.14832632,-0.161501329,0.004837107,0.857585834,0.016064689
0.228491937,15.14879881,-0.161598276,0.004863546,0.862155417,0.016093924
0.228665093,15.14923617,-0.161686237,0.004886511,0.866346757,0.016120806
0.22886019,15.14975499,-0.161787101,0.004912815,0.871078007,0.016152017
0.229043903,15.15025474,-0.161882365,0.004936708,0.875546952,0.016181828
0.229267011,15.15088692,-0.161999678,0.004965565,0.880987087,0.016218959
0.229477927,15.15149858,-0.162111188,0.004992118,0.886147252,0.016254605
0.229687758,15.1521299,-0.162223914,0.00501851,0.891292877,0.016290935
0.229903253,15.15278973,-0.162340259,0.00504477,0.896594742,0.016328718
0.230146239,15.15356043,-0.162473765,0.005074366,0.902587734,0.016372368
0.230372233,15.15428916,-0.162598878,0.005101133,0.908181,0.016413505
0.230626941,15.15513756,-0.162742596,0.005131255,0.914500596,0.016460977
0.230862209,15.15593235,-0.162876527,0.005158321,0.92035858,0.016505381
0.231128609,15.15686002,-0.163031362,0.005188955,0.927008057,0.016556849
0.231371651,15.15771595,-0.163173979,0.005216123,0.933096617,0.016604352
0.231619417,15.15861232,-0.163322446,0.005243932,0.939317773,0.016653843
0.231867473,15.15951733,-0.163472496,0.005270939,0.945568208,0.016703888
0.232155695,15.16059507,-0.16365067,0.00530238,0.952849536,0.016763273
0.232425193,15.1616132,-0.163819467,0.005331089,0.959682957,0.016819486
0.232698311,15.16266983,-0.163994538,0.00536025,0.96662466,0.016877685
0.232966217,15.16371153,-0.164168137,0.005387987,0.973459631,0.016935285
0.23328022,15.16495957,-0.164376534,0.005420642,0.981491641,0.017004208
0.233568296,15.16611207,-0.16457038,0.005449873,0.988889361,0.017068133
0.233900886,15.16746979,-0.164799741,0.005483642,0.997454174,0.017143448
0.234206606,15.16872549,-0.165013752,0.005513964,1.005358859,0.017213456
0.234557084,15.1701924,-0.165265362,0.005548737,1.014447273,0.017295343
0.234878154,15.17154312,-0.16549946,0.005579861,1.022808023,0.017371188
0.235244165,15.17311082,-0.16577331,0.005615384,1.032367389,0.0174594
0.235576471,15.17453931,-0.166025789,0.005646878,1.041084134,0.017540327
0.235959402,15.17621406,-0.166324475,0.005683263,1.051159119,0.017635463
0.236302147,15.17771667,-0.16659588,0.005715055,1.060217145,0.017721462
0.23669746,15.17947815,-0.166917196,0.005751863,1.070696388,0.01782261
0.237052636,15.1810635,-0.167210248,0.005784156,1.080154624,0.017914369
0.237458666,15.18290086,-0.167553569,0.005821195,1.09100263,0.018021167
0.237847931,15.18466918,-0.167888404,0.005856022,1.10144963,0.01812472
0.238248105,15.18650966,-0.168240711,0.005891872,1.112226217,0.018233021
0.238658527,15.18840324,-0.168608297,0.005927914,1.123328462,0.018345345
0.239119896,15.190558,-0.169032017,0.005968442,1.135854853,0.018473951
0.239553796,15.19259036,-0.16943741,0.006005827,1.147693601,0.018596286
0.240033457,15.19486352,-0.169896764,0.0060472,1.160830748,0.018734008
0.240482995,15.19699913,-0.170334502,0.006085233,1.173205003,0.018864531
0.240980012,15.19938681,-0.170830305,0.006127354,1.186939227,0.019011459
0.241445262,15.20162666,-0.17130196,0.006166039,1.199861765,0.019150516
0.241958315,15.20412321,-0.171834444,0.006208793,1.214168128,0.019306609
0.24243832,15.2064633,-0.172340404,0.006248045,1.227622907,0.01945423
0.242965434,15.20905968,-0.172908803,0.00629127,1.242456979,0.019619201
0.243458427,15.211492,-0.173448323,0.006330947,1.256404186,0.01977513
0.243998233,15.21418194,-0.174052172,0.006374536,1.271736875,0.019948832
0.24450297,15.21670081,-0.174624769,0.006414544,1.286149955,0.020112931
0.245068865,15.21955242,-0.175280717,0.006459553,1.302375152,0.02030011
0.245587512,15.2221698,-0.175889997,0.006500064,1.317326841,0.020473419
0.246165484,15.2251143,-0.17658316,0.00654538,1.334056816,0.020669859
0.246693935,15.22781009,-0.177224962,0.006586074,1.349437316,0.020851261
0.247281595,15.23083576,-0.177952953,0.006631521,1.36661095,0.021056381
0.247818163,15.23360176,-0.178625533,0.006672282,1.382377677,0.021245486
0.248413417,15.23669819,-0.179385933,0.006717715,1.399939922,0.021458735
0.248956345,15.23952566,-0.180087155,0.006758426,1.416046388,0.021655069
0.249556737,15.24268039,-0.180876709,0.006803679,1.433929302,0.021875691
0.250103726,15.24555756,-0.181603408,0.006844187,1.450310735,0.022078518
0.250708323,15.2487658,-0.182420567,0.006889211,1.468489476,0.022306249
0.251258585,15.25168858,-0.183171341,0.006929478,1.485124533,0.022515337
0.251866275,15.25494451,-0.184014168,0.006974213,1.503567904,0.022749816
0.252418872,15.25790797,-0.184787296,0.007014191,1.520429885,0.022964847
0.2530296,15.26121134,-0.185655219,0.007058654,1.539137933,0.023206098
0.253584249,15.26421392,-0.186449821,0.007098343,1.556219465,0.023426993
0.254196961,15.26755901,-0.187340806,0.007142478,1.575161343,0.023674631
0.254753328,15.27059887,-0.188155892,0.007181873,1.592453242,0.023901279
0.255366506,15.27397741,-0.189067094,0.007225593,1.611582666,0.024154696
0.255922672,15.27704404,-0.189899233,0.007264576,1.629025402,0.024386305
0.256535886,15.28045355,-0.190829293,0.007307871,1.648328624,0.024645297
0.257091456,15.28354458,-0.191677217,0.007346436,1.665909204,0.02488167
0.257704049,15.28698126,-0.192624412,0.007389281,1.685365043,0.025145927
0.258258515,15.29009369,-0.193486658,0.00742741,1.703066523,0.025386804
0.258870961,15.29356002,-0.194451012,0.007469858,1.722689374,0.025656492
0.259424671,15.29669559,-0.195327469,0.007507595,1.740522151,0.025901984
0.260036,15.3001859,-0.196306758,0.007549597,1.760280524,0.026176638
0.260588505,15.30334189,-0.197196072,0.007586928,1.778229583,0.026426501
0.261197496,15.30684908,-0.198187597,0.007628421,1.798083144,0.026705508
0.261747218,15.31001628,-0.199086529,0.007665257,1.816096078,0.026958956
0.262352365,15.31353144,-0.200087017,0.007706161,1.83599398,0.027241524
0.262897936,15.31670169,-0.200992557,0.007742431,1.854024125,0.027497818
0.263497724,15.3202157,-0.201998616,0.007782666,1.873914204,0.027783101
0.26403789,15.32338139,-0.202907863,0.007818308,1.891917768,0.028041513
0.26463037,15.32688246,-0.203915268,0.007857769,1.911732457,0.028328402
0.265163387,15.33003302,-0.204824399,0.007892693,1.929648582,0.028587917
0.265744997,15.33349966,-0.20582601,0.007931174,1.949264706,0.028874442
0.266267899,15.33661712,-0.206728971,0.007965211,1.966990037,0.029133377
0.266835682,15.34003117,-0.207718481,0.00800255,1.986302456,0.029417759
0.267345095,15.34309788,-0.20860984,0.00803557,2.003709825,0.029674557
0.267943248,15.34672311,-0.209664258,0.008074465,2.024232573,0.029979014
0.268522844,15.35024568,-0.21068889,0.00811179,2.044229734,0.030275676
0.269055943,15.35351449,-0.21163908,0.008146526,2.062694878,0.030551519
0.269549376,15.35654441,-0.212521632,0.0081782,2.079867396,0.030808358
0.270097323,15.35993286,-0.213508045,0.008213509,2.099017314,0.031096092
0.270638673,15.36329249,-0.214486134,0.008248127,2.118035792,0.031382144
0.271163272,15.36657501,-0.215440179,0.008281849,2.136548309,0.031661887
0.271661881,15.36970302,-0.216349255,0.00831358,2.154237539,0.031929122
0.272149564,15.37278694,-0.2172433,0.008344839,2.171616288,0.032192581
0.272634482,15.37586494,-0.218134738,0.008375698,2.188985551,0.032455914
0.273139438,15.37909802,-0.219068421,0.008408009,2.207155658,0.032732399
0.273604788,15.38208736,-0.219930651,0.00843753,2.22399266,0.03298837
0.274079424,15.38516208,-0.220814379,0.008467855,2.241246224,0.033251347
0.274536378,15.38813571,-0.221667211,0.008496882,2.257946066,0.033505748
0.275004873,15.39121166,-0.222545979,0.008526808,2.275149037,0.033768503
0.27544311,15.39410041,-0.223369418,0.0085546,2.291330273,0.034015308
0.275889253,15.39706956,-0.224211933,0.008583115,2.307880294,0.034268401
0.276299077,15.39980615,-0.22498671,0.008609086,2.323167615,0.034501682
0.27673514,15.40274469,-0.225814524,0.008636957,2.339511469,0.034751471
0.277144015,15.40551372,-0.226592002,0.008662965,2.354920982,0.034986606
0.277569135,15.40842002,-0.227403819,0.008690182,2.371020469,0.035232654
0.277965509,15.41114189,-0.228161612,0.008715404,2.386116271,0.03546284
0.278375239,15.41398345,-0.228948291,0.008741691,2.401795585,0.035702296
0.278752621,15.4166111,-0.229673372,0.008765733,2.416319086,0.035923476
0.279148656,15.41939719,-0.23043757,0.008791208,2.431632038,0.03615705
0.279508797,15.42193967,-0.231132711,0.00881419,2.445636504,0.036369957
0.279892473,15.42467415,-0.231875806,0.008838921,2.460628071,0.036597987
0.280258414,15.42729589,-0.232585239,0.008862413,2.475006646,0.036816129
0.280645177,15.43009393,-0.233337715,0.008887427,2.490278931,0.037047954
0.281005635,15.4327143,-0.234039447,0.008910624,2.504595138,0.037264587
0.28138317,15.43548647,-0.23477707,0.008935136,2.519664318,0.03749273
0.281732166,15.43806059,-0.235459149,0.008957667,2.533675992,0.037704111
0.282053026,15.44045538,-0.236088022,0.00897858,2.54661991,0.03789935
0.282353344,15.44270904,-0.236676855,0.008998071,2.55879653,0.038082466
0.282709987,15.44541157,-0.237378225,0.009021395,2.573324274,0.038300933
0.283042289,15.44794281,-0.238032006,0.009043055,2.586938734,0.038504956
0.283394303,15.45065177,-0.238726744,0.009066199,2.601433764,0.038722137
0.283719729,15.4531681,-0.239369073,0.009087498,2.6149137,0.038923301
0.284062453,15.45584624,-0.240047713,0.009110155,2.629183021,0.039136193
0.284376798,15.45831349,-0.240670041,0.009130827,2.642350378,0.039331766
0.284708477,15.46094524,-0.241328824,0.009152886,2.656315904,0.039539126
0.285010409,15.46335087,-0.241928245,0.00917285,2.669108423,0.039728121
0.28533091,15.46593322,-0.24256663,0.009194306,2.682759629,0.039929706
0.285620766,15.46827783,-0.24314356,0.009213588,2.695185094,0.040112181
0.285928942,15.4707964,-0.243758425,0.009234345,2.708470755,0.040306935
0.286223373,15.47321718,-0.24434589,0.009254144,2.721247141,0.0404933
0.286529132,15.47575835,-0.244957503,0.009274906,2.734596297,0.040687603
0.286814265,15.47814198,-0.245527718,0.009294223,2.747130961,0.040869027
0.287107388,15.48061996,-0.246115404,0.009314304,2.760098025,0.041056262
0.287379711,15.48293544,-0.246661138,0.009332911,2.772229381,0.041230377
0.287660437,15.48535003,-0.247225122,0.009352321,2.784813903,0.041410539
0.287920577,15.48760064,-0.247747433,0.009370259,2.796557237,0.041577612
0.288191407,15.48997132,-0.248292525,0.009389165,2.808860153,0.041752174
0.288442284,15.49218044,-0.248797114,0.009406633,2.820335344,0.041913971
0.288704718,15.49451888,-0.24932618,0.009425132,2.832413824,0.042083802
0.288947851,15.49669853,-0.249815974,0.00944223,2.843680524,0.042241216
0.289183778,15.49883875,-0.25029241,0.009459029,2.854677858,0.042394494
0.289415259,15.5009666,-0.25075938,0.009475452,2.865536957,0.04254489
0.289630444,15.5029619,-0.251193745,0.009490884,2.875690861,0.042684926
0.289887413,15.50536842,-0.25171282,0.009509395,2.887889717,0.042852435
0.29013858,15.50774408,-0.252220512,0.00952759,2.899893102,0.043016455
0.290393408,15.51017839,-0.252735938,0.009546147,2.91215313,0.043183156
0.290647559,15.51263045,-0.253250312,0.009564755,2.924463709,0.0433497
0.290900598,15.51509591,-0.253762739,0.009583383,2.936803705,0.043515795
0.291153228,15.51758158,-0.254274627,0.009602082,2.949207636,0.043681895
0.291404842,15.52008162,-0.254784727,0.009620809,2.961646503,0.043847592
0.291654795,15.52258914,-0.255291714,0.009639516,2.97408751,0.044012453
0.291905075,15.52512428,-0.255799605,0.009658351,2.986630586,0.044177781
0.292153558,15.52766529,-0.256304075,0.009677158,2.99916965,0.044342167
0.292401973,15.53022978,-0.256808619,0.009696066,3.011791802,0.044506746
0.292649506,15.53280932,-0.257311566,0.009715015,3.024457208,0.044670972
0.292896357,15.53540586,-0.25781331,0.00973402,3.037175498,0.04483497
0.293142804,15.53802222,-0.2583144,0.009753105,3.049962583,0.044998919
0.293388927,15.54065947,-0.258814983,0.009772277,3.062823117,0.045162864
0.293633441,15.54330339,-0.259312432,0.009791436,3.075691359,0.045325942
0.293878675,15.54597944,-0.25981147,0.009810766,3.088689619,0.045489699
0.294122063,15.54865926,-0.260306863,0.009830066,3.101683578,0.045652415
0.294366203,15.55137183,-0.260803882,0.009849543,3.114812624,0.045815819
0.294607838,15.5540805,-0.261295886,0.009868939,3.127902441,0.045977725
0.294850244,15.55682215,-0.26178953,0.009888516,3.14113043,0.046140318
0.295090869,15.559568,-0.262279602,0.009908071,3.154358656,0.046301879
0.295330004,15.56232094,-0.262766681,0.009927626,3.167602396,0.046462596
0.295568984,15.56509656,-0.263253477,0.009947291,3.180936344,0.046623357
0.295805673,15.56787006,-0.263735624,0.009966892,3.19424083,0.046782718
0.296040465,15.5706454,-0.264213911,0.009986458,3.207536321,0.046940934
0.296275128,15.57344398,-0.264691928,0.010006139,3.220922973,0.047099189
0.29650617,15.57622368,-0.265162551,0.010025639,3.234200161,0.04725512
0.296736389,15.57901816,-0.265631472,0.010045194,3.247526463,0.047410606
0.296963558,15.58179997,-0.266094138,0.010064613,3.260770732,0.047564134
0.297189539,15.58459193,-0.266554337,0.010084051,3.274039472,0.047716956
0.297412522,15.58737149,-0.267008373,0.010103353,3.287224078,0.047867841
0.297633121,15.5901457,-0.267457488,0.010122568,3.300357802,0.048017197
0.297852438,15.59292865,-0.267903917,0.01014179,3.313502212,0.048165761
0.298068092,15.5956894,-0.268342807,0.010160806,3.326513278,0.048311917
0.2982831,15.59846648,-0.26878029,0.01017988,3.339568181,0.048457702
0.298495591,15.60123575,-0.269212555,0.010198844,3.352551871,0.048601843
0.298705445,15.60399489,-0.26963935,0.010217683,3.365452778,0.048744255
0.298914728,15.60677101,-0.270064871,0.01023658,3.378395093,0.048886335
0.299122023,15.60954516,-0.270486232,0.010255405,3.391288805,0.049027117
0.299327914,15.61232462,-0.270904613,0.010274208,3.404167415,0.049166995
0.299533658,15.61512682,-0.271322562,0.010293103,3.417107718,0.049306821
0.299736328,15.61791067,-0.271734129,0.010311817,3.429921781,0.049444603
0.299941646,15.62075558,-0.272150924,0.010330877,3.442971744,0.049584228
0.3,15.62156496,-0.272269169,0.010336321,3.446694723,0.04962387
0.300077442,15.62262488,-0.272426624,0.010294487,3.447278539,0.04967533
0.300152764,15.62363775,-0.272579886,0.010283625,3.447790559,0.049725081
0.3002275,15.62462335,-0.272731774,0.010273218,3.448254582,0.049774066
0.300310731,15.6256943,-0.272900231,0.010262057,3.448727879,0.049828018
0.3003883,15.62667449,-0.273057175,0.010251963,3.449133854,0.049877967
0.300479213,15.62779915,-0.273241039,0.010240512,3.449570258,0.049936063
0.300567632,15.6288708,-0.273419786,0.010229704,3.449961133,0.049992164
0.300660022,15.62996717,-0.273606472,0.010218744,3.450336542,0.050050356
0.300752926,15.63104678,-0.273794104,0.010208034,3.450684148,0.050108454
0.300848039,15.6321288,-0.273986093,0.010197375,3.451010869,0.050167508
0.300944283,15.6332004,-0.274180253,0.010186881,3.451313634,0.050226844
0.301041789,15.63426295,-0.274376841,0.010176532,3.451593915,0.050286538
0.301140934,15.63531997,-0.274576599,0.010166283,3.451854089,0.050346814
0.30124113,15.63636515,-0.274778335,0.010156189,3.452091745,0.050407312
0.301343185,15.63740637,-0.274983658,0.010146167,3.452310938,0.05046851
0.301446315,15.63843537,-0.275190978,0.010136287,3.452509008,0.050529936
0.301551064,15.63945703,-0.275401371,0.010126496,3.452689033,0.050591906
0.30165666,15.64046385,-0.275613273,0.01011686,3.452849455,0.050653963
0.301764162,15.64146557,-0.275828789,0.010107278,3.452991921,0.050716722
0.301873008,15.64245653,-0.276046775,0.0100978,3.453116717,0.050779848
0.301983271,15.64343711,-0.276267357,0.010088416,3.453224175,0.050843379
0.302094982,15.64440719,-0.276490576,0.01007912,3.453314912,0.050907328
0.302207916,15.64536475,-0.276715962,0.010069927,3.453388417,0.050971561
0.302322745,15.64631505,-0.27694483,0.010060781,3.453446611,0.051036453
0.302438907,15.64725315,-0.277176038,0.010051725,3.453489292,0.051101682
0.302556733,15.64818156,-0.277410218,0.010042732,3.453515323,0.051167425
0.302676471,15.64910154,-0.277647832,0.010033782,3.453527084,0.051233813
0.302797151,15.65000564,-0.27788693,0.010024943,3.453524322,0.051300304
0.302919979,15.65090257,-0.278129873,0.010016128,3.453506797,0.051367555
0.303044352,15.65178764,-0.278375434,0.010007377,3.453475267,0.051435227
0.30317076,15.65266373,-0.278624545,0.009998657,3.453429731,0.051503579
0.303298277,15.65352462,-0.278875351,0.009990029,3.453371853,0.051572105
0.30342866,15.65438154,-0.279131266,0.009981375,3.453300686,0.051641736
0.303560453,15.65522462,-0.279389391,0.009972792,3.453215742,0.051711685
0.303694528,15.65605898,-0.279651393,0.009964222,3.45311798,0.051782405
0.303830178,15.65688008,-0.279915853,0.009955711,3.45300823,0.051853516
0.30396828,15.65769279,-0.280184432,0.009947203,3.452886583,0.051925466
0.304108212,15.65849303,-0.280455872,0.009938736,3.452753092,0.051997921
0.30425012,15.65928171,-0.280730413,0.009930302,3.452608207,0.052070946
0.3043952,15.66006482,-0.281010307,0.009921832,3.45245136,0.052145142
0.30454219,15.66083503,-0.281293064,0.0099134,3.452282223,0.052219849
0.304691344,15.66159371,-0.281579119,0.009904991,3.452103671,0.052295188
0.304843803,15.66234585,-0.281870592,0.009896543,3.451912355,0.052371716
0.304997772,15.66308255,-0.282163997,0.009888157,3.451713313,0.052448522
0.305155213,15.66381272,-0.282462999,0.009879726,3.451501329,0.052526569
0.305314936,15.66453067,-0.282765269,0.009871316,3.451281091,0.052605251
0.305478402,15.66524232,-0.283073489,0.009862852,3.451048301,0.052685267
0.305644288,15.66594165,-0.283385086,0.009854406,3.450806984,0.052765954
0.305813859,15.66663328,-0.28370235,0.009845914,3.45055486,0.052847906
0.305985585,15.66731107,-0.284022339,0.009837455,3.450296048,0.052930369
0.30616206,15.66798434,-0.28434978,0.009828903,3.450024016,0.053014562
0.306340511,15.66864253,-0.284679442,0.009820397,3.449746396,0.053099147
0.306523972,15.66929641,-0.285016814,0.009811793,3.449456423,0.053185535
0.306711417,15.66994138,-0.285359884,0.009803146,3.449158357,0.053273212
0.30690171,15.67057346,-0.28570647,0.009794508,3.448853586,0.053361628
0.30709701,15.6711994,-0.286060377,0.009785787,3.448538185,0.053451757
0.307296589,15.67181638,-0.286420139,0.009777018,3.448214215,0.053543231
0.307501197,15.6724261,-0.286786962,0.009768173,3.447881586,0.053636361
0.307710224,15.67302631,-0.287159597,0.009759283,3.447541698,0.053730836
0.307924512,15.67361884,-0.287539381,0.009750318,3.44719286,0.053827002
0.308143536,15.6742022,-0.287925221,0.009741302,3.446837424,0.053924588
0.308370108,15.67478265,-0.28832184,0.009732128,3.446471679,0.054024795
0.308600158,15.67534981,-0.288721944,0.009722965,3.446102047,0.054125789
0.308838766,15.67591541,-0.289134123,0.009713617,3.445721174,0.054229746
0.309082881,15.67647167,-0.28955287,0.009704213,3.445334669,0.054335285
0.309334662,15.67702318,-0.289981627,0.009694674,3.444940458,0.054443284
0.309594969,15.677571,-0.290421544,0.009684978,3.44453732,0.054554042
0.309863137,15.67811293,-0.290871181,0.009675159,3.444129015,0.05466721
0.310139178,15.67864868,-0.291330246,0.009665225,3.443715166,0.054782725
0.31042555,15.67918223,-0.291802435,0.009655097,3.443292502,0.054901532
0.310721147,15.6797111,-0.292285522,0.009644827,3.442865657,0.055023087
0.311029206,15.68024018,-0.292784305,0.009634315,3.442429619,0.055148613
0.31134817,15.6807661,-0.293295759,0.009623627,3.441989205,0.055277369
0.311680258,15.68129191,-0.293822878,0.009612705,3.441543577,0.05541013
0.312026787,15.68181886,-0.294367092,0.009601523,3.441091976,0.055547279
0.312388504,15.68234741,-0.294928851,0.009590075,3.440635819,0.055688959
0.31276798,15.68288026,-0.295511298,0.009578301,3.440173342,0.055835992
0.313164338,15.68341574,-0.296112201,0.009566251,3.439710805,0.055987852
0.313584467,15.68396235,-0.296740852,0.009553745,3.439241173,0.056146926
0.314029322,15.68451963,-0.297397299,0.009540789,3.438767487,0.05631328
0.314495021,15.68508262,-0.298074544,0.009527526,3.438298429,0.056485191
0.314996372,15.68566819,-0.29879224,0.009513579,3.437822457,0.056667717
0.315532135,15.68627354,-0.299546383,0.009499037,3.437349817,0.056859924
0.316106854,15.68690266,-0.300340857,0.009483835,3.436880229,0.057062898
0.316725304,15.68756038,-0.301179297,0.009467915,3.436420538,0.057277682
0.317407472,15.6882659,-0.302084482,0.00945086,3.435964723,0.057510268
0.318143659,15.68900873,-0.303038999,0.009433014,3.435532713,0.057756362
0.318970407,15.68982405,-0.30408349,0.009413638,3.435120081,0.058026682
0.319885308,15.6907085,-0.305206735,0.009392967,3.434747313,0.058318635
0.320930403,15.69170116,-0.306448714,0.009370299,3.43442524,0.058643024
0.322123188,15.69281652,-0.307814743,0.009345576,3.434183799,0.05900179
0.323488213,15.69407554,-0.309313653,0.009318688,3.434062813,0.059397914
0.325,15.69545235,-0.310898644,0.00929051,3.434101807,0.059819646
0.325073493,15.69555001,-0.310975842,0.00936141,3.439772498,0.059842133
0.325133918,15.69565473,-0.311039851,0.009382128,3.444552059,0.059861129
0.325195928,15.69577642,-0.311104157,0.009402392,3.4495485,0.0598806
0.325257021,15.69592624,-0.311168464,0.009422823,3.454547298,0.059900395
0.325311867,15.69607164,-0.311225177,0.009440281,3.45908779,0.059918142
0.325370683,15.6962561,-0.311287085,0.009459494,3.464012709,0.059937797
0.325424017,15.69643077,-0.311342083,0.009476006,3.468517659,0.059955524
0.325483089,15.69665073,-0.311403742,0.009494766,3.473553492,0.059975673
0.325538401,15.69686568,-0.311460628,0.009511649,3.478307004,0.059994529
0.325598557,15.69712624,-0.311523182,0.009530344,3.483518259,0.060015538
0.325654738,15.69737818,-0.31158081,0.009547169,3.488418375,0.060035157
0.325715543,15.69767822,-0.311643895,0.00956571,3.493762501,0.060056901
0.325771769,15.69796292,-0.31170142,0.009582223,3.498735123,0.060076984
0.325832925,15.6983012,-0.311764776,0.009600557,3.504180407,0.060099361
0.325888174,15.69861204,-0.311821163,0.009616475,3.509127364,0.060119516
0.325942935,15.69894225,-0.311877657,0.009632618,3.514057252,0.060139906
0.326000075,15.6992977,-0.311936177,0.009648975,3.519231313,0.060161267
0.326060911,15.69969782,-0.311998794,0.009666494,3.524770894,0.060184368
0.32612427,15.70012779,-0.31206353,0.009684337,3.530572362,0.06020853
0.326186095,15.70056993,-0.312127023,0.009701868,3.536263741,0.060232472
0.326250096,15.70104009,-0.312192268,0.009719612,3.542185986,0.06025735
0.326320544,15.70158439,-0.312264325,0.009739232,3.548740571,0.060285129
0.326386192,15.70210556,-0.3123311,0.009757186,3.554880031,0.060311147
0.326457697,15.70270054,-0.312404061,0.009776796,3.561604217,0.060339876
0.326523815,15.70326412,-0.312471175,0.00979462,3.567851697,0.06036657
0.326596032,15.70390727,-0.312544729,0.009814148,3.574709714,0.060396119
0.326662436,15.70451162,-0.312612007,0.009831797,3.581045387,0.060423405
0.326735368,15.70520337,-0.312686168,0.009851258,3.588038443,0.060453768
0.326801875,15.70584635,-0.312753437,0.0098687,3.594442518,0.060481557
0.326875789,15.70658931,-0.312828495,0.009888178,3.60159253,0.060512844
0.326942637,15.70727267,-0.312896009,0.009905487,3.608088283,0.060541228
0.327013514,15.70802465,-0.31296795,0.009923968,3.61500297,0.060571716
0.327079192,15.70873081,-0.313034202,0.009940762,3.621436967,0.060600018
0.327150296,15.7095202,-0.313106154,0.009959064,3.628429654,0.060630991
0.327219207,15.7102977,-0.313175597,0.009976549,3.635233797,0.060661118
0.327291921,15.71114574,-0.313249212,0.009995097,3.642442181,0.060693288
0.327359093,15.71193832,-0.313316848,0.010011928,3.649126267,0.060723061
0.327431452,15.7128173,-0.313389956,0.01003018,3.656352713,0.060755464
0.327501206,15.7136764,-0.313460152,0.010047528,3.663345175,0.060786795
0.327575196,15.71461597,-0.313534992,0.010066047,3.670790814,0.060820418
0.327642683,15.71548073,-0.31360288,0.010082634,3.677606584,0.060851117
0.327716216,15.71644887,-0.313677142,0.010100853,3.685057478,0.060884905
0.327785999,15.71737766,-0.313747332,0.010117894,3.69215392,0.060917039
0.327860811,15.71839909,-0.31382285,0.010136267,3.699786904,0.060951819
0.327932286,15.71938589,-0.313894749,0.010153591,3.70710597,0.060985129
0.328008229,15.72046007,-0.313971417,0.01017209,3.714907923,0.06102085
0.328080925,15.72149955,-0.314044567,0.010189574,3.722402973,0.061055127
0.32815785,15.72262529,-0.314122259,0.010208168,3.730357242,0.061091727
0.328231357,15.72371191,-0.314196269,0.010225715,3.737987151,0.061126781
0.328308652,15.72488073,-0.314274395,0.010244266,3.746034559,0.06116397
0.328381993,15.72599986,-0.314348296,0.010261648,3.75369479,0.061199328
0.328460046,15.72721713,-0.31442727,0.010280254,3.761873689,0.061237289
0.328533979,15.72838303,-0.314501973,0.010297689,3.76964677,0.061273367
0.328619092,15.72975236,-0.314588231,0.010317799,3.778623901,0.061315227
0.328697394,15.7310252,-0.314667457,0.010336125,3.786910515,0.061353853
0.328783378,15.73245127,-0.314754769,0.010356321,3.796039574,0.061396614
0.328861299,15.73375502,-0.314833737,0.010374429,3.80434019,0.061435455
0.328947282,15.73521929,-0.314921095,0.010394478,3.813527668,0.061478606
0.32902921,15.73662949,-0.315004284,0.010413445,3.822309351,0.061519866
0.329117544,15.73817794,-0.315094276,0.010433936,3.831808261,0.061564679
0.329198349,15.73960702,-0.315176502,0.010452515,3.840525054,0.061605782
0.329287031,15.74120099,-0.315266982,0.010472957,3.850120697,0.061651178
0.329371637,15.7427373,-0.315353289,0.010492335,3.859304652,0.061694638
0.329462705,15.74441896,-0.315446505,0.010513231,3.869220481,0.06174174
0.32954597,15.74596943,-0.315531673,0.010532183,3.878316081,0.061784919
0.329637096,15.74769193,-0.315625151,0.010552977,3.88829835,0.061832462
0.329723903,15.74934851,-0.315714206,0.010572664,3.897838601,0.061877899
0.329817861,15.75117001,-0.315810949,0.010594018,3.908195541,0.061927405
0.329903055,15.75283402,-0.315898632,0.010613232,3.917614884,0.061972403
0.329995697,15.75466967,-0.315994287,0.010634185,3.927887528,0.062021624
0.330083219,15.75641815,-0.316084675,0.01065386,3.93762187,0.062068258
0.330178293,15.75834334,-0.316183171,0.01067527,3.948225709,0.062119203
0.330268775,15.76019168,-0.316276967,0.010695538,3.958350016,0.062167836
0.330366697,15.76222032,-0.31637887,0.010717518,3.969337118,0.062220793
0.330455678,15.76407658,-0.316471475,0.010737352,3.979352236,0.062269027
0.330552937,15.76613211,-0.316573053,0.010759095,3.99032917,0.062322042
0.330643981,15.76807077,-0.316668199,0.010779335,4.000636315,0.062371802
0.330743139,15.77020831,-0.316772186,0.010801424,4.011892553,0.062426286
0.330836943,15.77224624,-0.316870652,0.010822217,4.022573804,0.062477974
0.330927354,15.77423373,-0.316965922,0.01084231,4.032894406,0.062528059
0.331019732,15.77627722,-0.317063312,0.010862711,4.043472112,0.062579343
0.331120577,15.77853474,-0.317170032,0.010885046,4.055047364,0.062635623
0.331214784,15.78065794,-0.317269825,0.010905803,4.065894515,0.062688328
0.331318079,15.78301265,-0.317379659,0.010928614,4.077820246,0.062746412
0.331414553,15.78522655,-0.317482367,0.010949819,4.088991205,0.0628008
0.331517979,15.78762719,-0.317592903,0.010972602,4.100999308,0.062859398
0.331613974,15.78986881,-0.317695626,0.010993649,4.112177369,0.062913918
0.331717833,15.79232132,-0.317807214,0.011016476,4.124302248,0.062973199
0.331814014,15.79460517,-0.317910675,0.011037512,4.135566326,0.063028219
0.331918467,15.79711311,-0.318023507,0.011060423,4.147827288,0.063088267
0.332014438,15.79942929,-0.318127297,0.011081367,4.159127945,0.063143552
0.33212074,15.80202246,-0.318242758,0.011104638,4.171674443,0.063205092
0.332218105,15.80440957,-0.318348636,0.011125843,4.183200622,0.063261567
0.332325348,15.80706709,-0.318465771,0.011149279,4.195926229,0.063324076
0.332422692,15.80949021,-0.318572221,0.011170442,4.207511945,0.063380919
0.332530158,15.81219375,-0.318690281,0.011193892,4.220334895,0.063443983
0.332627249,15.8146467,-0.318797057,0.011214961,4.23195267,0.06350105
0.332732023,15.81732107,-0.318912828,0.011237795,4.244518829,0.063562935
0.332828973,15.8198049,-0.319020051,0.011258799,4.256179376,0.063620276
0.332934519,15.82253367,-0.319137257,0.011281752,4.268902743,0.063682964
0.333037088,15.82519842,-0.31925136,0.011303974,4.281303923,0.06374401
0.333149577,15.82814898,-0.319377064,0.011328413,4.294935729,0.063811265
0.33325202,15.83084802,-0.31949172,0.01135057,4.307388855,0.063872621
0.333360907,15.83374395,-0.319614159,0.011374209,4.320653597,0.063938137
0.3334623,15.83645056,-0.319728317,0.011396106,4.333042911,0.063999231
0.333571036,15.83937795,-0.319851255,0.011419675,4.346359299,0.064065014
0.333676924,15.84224197,-0.319971201,0.011442545,4.3593643,0.064129197
0.33378842,15.84528456,-0.32009808,0.011466702,4.373089332,0.064197074
0.333892892,15.84814643,-0.320217151,0.011489233,4.385986582,0.064260772
0.334004645,15.85123575,-0.320345142,0.011513435,4.399815301,0.064329218
0.334106913,15.85407117,-0.320462408,0.011535462,4.412505449,0.064391925
0.33421755,15.85716397,-0.320589818,0.011559392,4.426265386,0.06446003
0.334323899,15.8601481,-0.320712515,0.01158231,4.439528374,0.064525605
0.334436701,15.86333844,-0.320843204,0.011606692,4.453629294,0.064595422
0.334545837,15.86643827,-0.320969905,0.011630205,4.467310266,0.064663091
0.334661205,15.86974236,-0.321104466,0.011655142,4.481805476,0.064734921
0.334768472,15.87282459,-0.321229777,0.011678226,4.495323109,0.064801796
0.334883077,15.87614289,-0.321364233,0.01170298,4.509796589,0.064873511
0.334993641,15.87935617,-0.321494207,0.011726782,4.523799026,0.064942813
0.335109198,15.8827398,-0.321630623,0.011751733,4.538467297,0.065015508
0.335221154,15.88603092,-0.321763064,0.011775833,4.552719735,0.065086056
0.335339429,15.88953549,-0.321903641,0.011801381,4.567812105,0.065160887
0.33544861,15.89278357,-0.322033608,0.01182486,4.581783846,0.065230045
0.335539333,15.89551426,-0.322142003,0.011844456,4.593416415,0.065287695
0.335620846,15.89797265,-0.32223949,0.011861993,4.603889903,0.065339531
0.335736344,15.90147975,-0.322378199,0.011886919,4.618760284,0.065413227
0.335846587,15.90483867,-0.322510854,0.011910646,4.632992244,0.065483675
0.335965071,15.90847374,-0.322654022,0.011936225,4.64832171,0.065559649
0.336079684,15.9120027,-0.322792797,0.011960897,4.663194617,0.065633254
0.336200455,15.91574957,-0.322939717,0.011986989,4.67889946,0.065711117
0.336310732,15.91917901,-0.32307406,0.012010709,4.693281885,0.065782282
0.336429379,15.92289461,-0.323219221,0.012036337,4.708790545,0.065859116
0.336542191,15.92643804,-0.323357486,0.012060624,4.723578114,0.065932263
0.336663747,15.93028149,-0.323507092,0.012086884,4.739547791,0.066011344
0.336780498,15.9339847,-0.323651067,0.012112034,4.754929333,0.066087405
0.336902593,15.93788337,-0.323802255,0.012138421,4.77105421,0.066167211
0.337019157,15.94161655,-0.323946874,0.012163541,4.786490363,0.066243506
0.337141517,15.94556083,-0.324099311,0.012189997,4.80273196,0.066323858
0.337259414,15.94937326,-0.324246469,0.012215417,4.818426782,0.066401381
0.337384264,15.95343628,-0.324402943,0.012242423,4.8350844,0.066483741
0.337503659,15.95733334,-0.324552872,0.012268181,4.851062842,0.066562608
0.33762818,15.96142331,-0.324709876,0.012295134,4.86776645,0.066645125
0.337748002,15.96537103,-0.32486124,0.012320999,4.883885469,0.06672463
0.337874688,15.96957046,-0.325021922,0.012348437,4.900969044,0.066808953
0.337996313,15.97361691,-0.325176558,0.012374728,4.917415704,0.066890051
0.338132625,15.9781779,-0.325350528,0.01240425,4.93589719,0.066981202
0.338261484,15.98250566,-0.325515387,0.012432121,4.953423173,0.06706752
0.338399726,15.9871755,-0.325692923,0.012462089,4.97227577,0.067160388
0.338528689,15.9915472,-0.325858938,0.012490007,4.989914635,0.067247169
0.338667746,15.99628805,-0.32603863,0.012520182,5.008988913,0.067341012
0.338797222,16.00071745,-0.326206323,0.012548236,5.026803326,0.067428528
0.338936411,16.00550638,-0.326387279,0.012578472,5.046007381,0.067522877
0.339065481,16.00996087,-0.326555444,0.012606467,5.063869695,0.067610498
0.33920339,16.01474897,-0.326735823,0.012636464,5.08300979,0.067704393
0.339328523,16.01910523,-0.326899796,0.012663626,5.100427399,0.067789696
0.339467985,16.02398502,-0.327083176,0.012693982,5.119896237,0.067885005
0.339603077,16.02872966,-0.327261242,0.012723366,5.138813056,0.067977484
0.339761002,16.0343035,-0.327470094,0.012757768,5.160997276,0.068085843
0.339905554,16.03942888,-0.327661837,0.012789282,5.18137368,0.068185244
0.340053827,16.04470965,-0.327859113,0.012821631,5.202343267,0.068287423
0.340203141,16.05005175,-0.328058376,0.012854234,5.223532366,0.068390541
0.340351471,16.05538272,-0.328256914,0.012886649,5.244653512,0.068493195
0.340499761,16.06073617,-0.328455981,0.012919083,5.265841213,0.068596032
0.34064823,16.06611924,-0.328655868,0.012951585,5.287130238,0.068699203
0.340799431,16.07162557,-0.328860027,0.012984717,5.308887969,0.068804486
0.340949564,16.07711666,-0.329063326,0.013017646,5.330569317,0.068909232
0.341100933,16.08267766,-0.329268882,0.013050881,5.352511025,0.069015046
0.341249869,16.08817244,-0.329471695,0.013083615,5.374177567,0.069119358
0.341401948,16.09380707,-0.329679369,0.013117077,5.396386466,0.069226072
0.34146353,16.09609698,-0.329763666,0.013130663,5.405403061,0.06926938
0.341495064,16.09730296,-0.329806917,0.013137599,5.410029489,0.069291597
0.341525737,16.09848726,-0.329848804,0.013144307,5.414531574,0.069313114
0.341570799,16.1002333,-0.329910496,0.013154255,5.421149146,0.069344793
0.341654676,16.10349117,-0.330025501,0.013172742,5.433486317,0.069403812
0.341789579,16.10875549,-0.330211008,0.013202528,5.453383914,0.069498915
0.341914399,16.11364419,-0.330383025,0.013230106,5.471854802,0.069587039
0.342061022,16.11941126,-0.330585603,0.013262536,5.493627562,0.06969072
0.342202629,16.12500356,-0.330781727,0.013293896,5.514734198,0.069791013
0.342349751,16.13083914,-0.330985996,0.013326519,5.536744866,0.069895373
0.342491588,16.13648712,-0.331183393,0.01335801,5.558046609,0.069996137
0.342640525,16.14244436,-0.331391181,0.013391121,5.580497586,0.070102103
0.342781101,16.14808944,-0.331587753,0.013422415,5.601772873,0.070202263
0.342928511,16.15403391,-0.331794369,0.013455274,5.624166091,0.07030744
0.343071814,16.15983639,-0.331995686,0.013487264,5.646019469,0.070409828
0.343217095,16.16574394,-0.332200243,0.013519739,5.668257534,0.070513765
0.343359,16.17153738,-0.332400485,0.013551506,5.690065662,0.070615417
0.343504088,16.17748583,-0.332605672,0.013584032,5.712443968,0.07071948
0.343645586,16.18330994,-0.332806206,0.013615799,5.734352299,0.07082109
0.343791235,16.18933049,-0.333013068,0.013648547,5.75699006,0.070925803
0.343931581,16.19515484,-0.333212808,0.013680148,5.778880808,0.07102682
0.34407589,16.20116826,-0.333418613,0.01371269,5.801476667,0.071130803
0.344217702,16.20710184,-0.333621263,0.013744718,5.823764875,0.071233095
0.344359287,16.21304974,-0.333823991,0.013776743,5.84610324,0.07133533
0.344501592,16.21905239,-0.334028149,0.01380898,5.868636749,0.071438185
0.344642126,16.22500375,-0.334230151,0.013840864,5.89097017,0.071539859
0.344784823,16.23107156,-0.334435654,0.013873288,5.913730253,0.071643194
0.344924695,16.23704199,-0.334637459,0.013905121,5.936124375,0.071744573
0.345068784,16.24321883,-0.334845738,0.013937965,5.959274835,0.071849101
0.345205534,16.24910339,-0.335043754,0.013969184,5.981327093,0.071948387
0.345348604,16.25528462,-0.335251294,0.014001897,6.004479161,0.072052344
0.345488518,16.26135301,-0.335454606,0.014033939,6.027203269,0.072154087
0.345630337,16.26752836,-0.335661044,0.014066469,6.050320737,0.072257293
0.345770907,16.27367312,-0.335866008,0.014098765,6.073316021,0.072359664
0.3459123,16.27987817,-0.336072516,0.014131301,6.096528706,0.072462705
0.346052655,16.28606186,-0.336277841,0.014163651,6.119656214,0.072565057
0.346192627,16.29225181,-0.336482933,0.014195964,6.142803373,0.072667194
0.346335247,16.29858356,-0.336692237,0.014228942,6.166472789,0.072771324
0.346475342,16.30482709,-0.336898153,0.014261391,6.189809706,0.07287367
0.346616258,16.31113072,-0.337105593,0.014294083,6.213367368,0.072976671
0.346758565,16.31752122,-0.337315395,0.014327152,6.2372459,0.073080741
0.346898628,16.32383429,-0.337522191,0.014359755,6.260831585,0.073183219
0.347041169,16.33028383,-0.337732951,0.01439299,6.284921237,0.073287557
0.347181001,16.3366341,-0.337939996,0.014425649,6.308644215,0.073389955
0.347323334,16.34312233,-0.33815104,0.014458948,6.332880651,0.073494223
0.347464125,16.34956334,-0.338360082,0.014491944,6.356938665,0.073597399
0.347608003,16.35617,-0.338573998,0.01452572,6.381617686,0.073702871
0.347750238,16.36272583,-0.338785748,0.01455917,6.406108674,0.073807168
0.347890811,16.36922833,-0.338995293,0.014592287,6.430404671,0.073910273
0.348033925,16.3758722,-0.339208894,0.014626061,6.455230869,0.074015264
0.34817697,16.38253733,-0.339422661,0.014659881,6.480142681,0.074120224
0.348318888,16.38917346,-0.339634998,0.014693494,6.504951067,0.074224372
0.348462266,16.39590301,-0.339849777,0.014727514,6.530115625,0.074329604
0.348602229,16.40249366,-0.340059679,0.014760785,6.55477566,0.074432337
0.348750983,16.40952511,-0.340283027,0.014796211,6.581087718,0.074541523
0.348890209,16.41612955,-0.340492299,0.014829432,6.605819144,0.074643717
0.349033068,16.42293007,-0.340707262,0.014863582,6.631293536,0.074748571
0.349175921,16.42975407,-0.340922444,0.014897795,6.656867626,0.074853411
0.349319561,16.43663977,-0.341139037,0.014932264,6.68269621,0.074958813
0.34946274,16.44352821,-0.341355153,0.01496669,6.708548209,0.075063857
0.349603547,16.45032642,-0.341567895,0.015000611,6.734074318,0.075167138
0.349745121,16.45718467,-0.341781999,0.015034785,6.759852726,0.075270952
0.349889534,16.46420624,-0.342000602,0.015069715,6.78625799,0.075376811
0.35,16.46959113,-0.342167937,0.01509648,6.806532717,0.07545777
0.350045147,16.47177564,-0.342236478,0.015045385,6.809216572,0.075489656
0.350085934,16.47373005,-0.342298393,0.015040436,6.811539908,0.07551827
0.350127274,16.47569131,-0.342361121,0.015035602,6.81380045,0.075547071
0.350172835,16.47782536,-0.342430142,0.015030471,6.816196495,0.075578541
0.350214746,16.47976945,-0.342493638,0.015025898,6.818323002,0.07560731
0.350262599,16.48196431,-0.342566144,0.015020849,6.820672957,0.075639934
0.350308614,16.48405251,-0.342635872,0.015016141,6.822862164,0.075671102
0.350356597,16.48620621,-0.342708588,0.015011381,6.825075226,0.07570339
0.350404453,16.4883304,-0.342781118,0.015006772,6.82722235,0.075735387
0.350452516,16.49044091,-0.342853968,0.015002275,6.829324516,0.07576732
0.350501683,16.49257699,-0.342928495,0.014997804,6.831417518,0.07579978
0.350551847,16.49473242,-0.343004537,0.014993372,6.833506214,0.075832688
0.35060188,16.49685891,-0.343080384,0.014989071,6.835534442,0.075865309
0.350652673,16.49899403,-0.343157384,0.014984823,6.837551482,0.07589822
0.350703697,16.50111503,-0.343234736,0.01498067,6.839531531,0.07593108
0.350754877,16.50322018,-0.343312327,0.014976612,6.841475572,0.075963844
0.350807858,16.50537502,-0.343392644,0.014972523,6.843444771,0.075997553
0.350860165,16.50747955,-0.34347194,0.014968589,6.845355678,0.076030637
0.350913781,16.50961269,-0.343553217,0.014964661,6.847270989,0.076064345
0.350967126,16.51171198,-0.343634077,0.014960851,6.849142825,0.076097688
0.35102162,16.51383277,-0.343716673,0.014957057,6.851022765,0.076131548
0.351076218,16.51593421,-0.343799419,0.014953351,6.852867895,0.076165276
0.351131508,16.51803861,-0.343883206,0.01494969,6.854707974,0.076199234
0.351187031,16.52012869,-0.343967333,0.014946103,6.856525277,0.076233139
0.351243513,16.52223125,-0.344052901,0.014942544,6.858342519,0.076267432
0.351300276,16.52432056,-0.344138879,0.014939054,6.860138601,0.0763017
0.351357342,16.52639759,-0.3442253,0.014935628,6.861916869,0.076335956
0.351415036,16.52847397,-0.344312654,0.014932247,6.863689072,0.076370394
0.351473212,16.53054405,-0.344400715,0.014928918,6.865447164,0.076404924
0.351531778,16.5326051,-0.344489344,0.014925644,6.867193375,0.076439493
0.351591612,16.53468611,-0.344579864,0.01492238,6.86895403,0.076474612
0.35165047,16.5367105,-0.344668882,0.014919241,6.870659557,0.07650897
0.351711121,16.53877291,-0.344760579,0.014916081,6.872398203,0.076544177
0.35177199,16.54081915,-0.344852572,0.014912983,6.874113227,0.076579317
0.351833303,16.54285675,-0.344945199,0.014909933,6.875822552,0.076614518
0.351895147,16.54488821,-0.345038589,0.014906926,6.87752526,0.076649831
0.351957151,16.54690201,-0.345132177,0.014903979,6.879213493,0.076685043
0.352020606,16.54893846,-0.345227909,0.014901031,6.88091759,0.076720881
0.352083197,16.55092509,-0.34532229,0.014898187,6.882582253,0.076756042
0.352148576,16.55297471,-0.34542082,0.014895284,6.88430135,0.076792566
0.352211547,16.55492742,-0.345515667,0.014892548,6.885939354,0.07682756
0.352278611,16.556981,-0.345616615,0.014889701,6.887663303,0.076864621
0.352342339,16.55891077,-0.345712483,0.014887053,6.889289187,0.076899654
0.352409958,16.56093389,-0.345814132,0.014884305,6.890988446,0.076936622
0.352476328,16.56289686,-0.345913833,0.014881668,6.89264554,0.076972714
0.352544666,16.56489323,-0.346016412,0.014879012,6.894333573,0.077009673
0.352611544,16.56682445,-0.346116722,0.014876468,6.895964657,0.077045653
0.35268087,16.56880254,-0.346220617,0.014873889,6.897645298,0.077082747
0.352750006,16.57075181,-0.346324138,0.014871372,6.899301645,0.077119542
0.352820091,16.57270448,-0.346428985,0.014868876,6.900969077,0.077156641
0.352890982,16.57465532,-0.346534936,0.014866406,6.902636682,0.077193964
0.35296133,16.5765681,-0.346639975,0.014864008,6.904277391,0.077230806
0.353033065,16.57849511,-0.346746974,0.014861615,6.905936558,0.077268172
0.353105382,16.58041468,-0.346854728,0.014859254,6.907594005,0.07730564
0.353179019,16.58234445,-0.346964326,0.014856902,6.909263083,0.077343586
0.353251188,16.58421359,-0.347071616,0.014854646,6.91088778,0.07738058
0.35332659,16.58614233,-0.347183581,0.01485234,6.912569078,0.077419021
0.35340119,16.58802706,-0.347294217,0.014850107,6.914219526,0.07745685
0.353476738,16.5899123,-0.347406115,0.014847894,6.915873184,0.077494955
0.353553056,16.59179281,-0.347519006,0.014845706,6.917528322,0.077533241
0.353629289,16.59364879,-0.347631617,0.014843568,6.919169631,0.077571282
0.353708179,16.59554522,-0.347747985,0.014841402,6.920852379,0.077610433
0.353786245,16.59739832,-0.347862972,0.014839305,6.922500976,0.077648969
0.353865204,16.5992484,-0.347979098,0.014837228,6.924155989,0.077687735
0.35394369,16.6010657,-0.348094352,0.014835208,6.925789688,0.077726066
0.354026278,16.60295246,-0.34821543,0.01483313,6.927488721,0.077766176
0.354105755,16.60474575,-0.348331759,0.01483117,6.929109744,0.077804572
0.354188502,16.60658815,-0.348452667,0.014829175,6.930787794,0.07784433
0.354269585,16.60837096,-0.348570939,0.01482726,6.932415587,0.077883081
0.354353563,16.61019412,-0.348693211,0.014825321,6.9340874,0.077922997
0.354438308,16.61200986,-0.348816372,0.014823405,6.935758433,0.077963058
0.354522758,16.61379566,-0.348938871,0.014821537,6.937409328,0.078002765
0.35460796,16.61557414,-0.349062221,0.014819692,6.939061109,0.078042608
0.354694441,16.61735567,-0.349187171,0.01481786,6.940719291,0.07808283
0.354781377,16.61912247,-0.349312522,0.014816056,6.942374345,0.078123045
0.354868014,16.62086078,-0.349437183,0.014814298,6.944004558,0.078162907
0.354957714,16.62263649,-0.349565967,0.014812516,6.945683114,0.07820395
0.355046825,16.62437732,-0.349693624,0.014810784,6.947331692,0.078244502
0.355137522,16.62612456,-0.349823259,0.014809059,6.948994517,0.07828555
0.355226849,16.62782312,-0.349950644,0.014807395,6.950620392,0.078325762
0.355319804,16.62956628,-0.350082883,0.014805701,6.952293517,0.078367374
0.355411464,16.63125938,-0.350212747,0.014804066,6.953932227,0.078408118
0.355500055,16.63287433,-0.350337967,0.014802519,6.955497972,0.078447294
0.355594329,16.63457292,-0.350471109,0.014800907,6.957149675,0.078488821
0.355696679,16.63638889,-0.350615253,0.014799197,6.958923105,0.07853364
0.355789949,16.63801923,-0.350746049,0.01479767,6.960525667,0.078574199
0.3558837,16.63963555,-0.350877175,0.014796168,6.962121326,0.078614749
0.355980583,16.64128283,-0.351012312,0.014794648,6.963756219,0.078656426
0.35607895,16.64293224,-0.351149134,0.014793138,6.965396398,0.078698508
0.356178943,16.64458488,-0.351287815,0.014791635,6.967047045,0.078741047
0.356278603,16.64620925,-0.351425634,0.014790169,6.9686745,0.078783214
0.356380971,16.64785344,-0.351566769,0.014788695,6.970334201,0.078826283
0.356482247,16.64945752,-0.351705977,0.014787267,6.971960251,0.078868658
0.356586877,16.65109056,-0.351849342,0.014785823,6.973624575,0.078912191
0.356690567,16.6526853,-0.351990972,0.014784422,6.975253742,0.078955094
0.356795223,16.65427148,-0.352133461,0.014783037,6.976879872,0.078998156
0.35690102,16.65585254,-0.352277032,0.014781666,6.97851234,0.079041445
0.357010309,16.65746014,-0.352424836,0.01478028,6.980184689,0.079085908
0.35711544,16.65898582,-0.352566544,0.014778975,6.981777143,0.079128445
0.357229279,16.66061187,-0.352719434,0.01477759,6.983478475,0.079174236
0.357337239,16.66213128,-0.352863925,0.014776304,6.985080493,0.079217422
0.357449309,16.66368498,-0.353013375,0.014774997,6.986726734,0.079261998
0.357561743,16.6652199,-0.35316276,0.014773713,6.988362694,0.079306465
0.357674531,16.66673708,-0.35331206,0.01477245,6.9899857,0.07935082
0.357790788,16.66827719,-0.35346536,0.014771176,6.991641129,0.079396276
0.35790708,16.66979354,-0.353618111,0.014769927,6.993286296,0.079441484
0.358022844,16.67128104,-0.353769577,0.01476871,6.994908027,0.079486231
0.358143949,16.672812,-0.353927384,0.014767462,6.996583522,0.079532767
0.35826133,16.67427367,-0.354079726,0.014766278,6.998193392,0.079577616
0.358383999,16.67577714,-0.354238262,0.014765064,6.999861155,0.079624208
0.358505678,16.67724539,-0.354394859,0.014763885,7.001499646,0.079670156
0.358629891,16.67872039,-0.35455403,0.014762706,7.003158021,0.079716785
0.358754086,16.68017204,-0.354712486,0.014761551,7.004799493,0.079763133
0.358880664,16.68162825,-0.354873266,0.014760398,7.006457431,0.079810091
0.359008665,16.68307728,-0.35503512,0.014759255,7.00811679,0.079857294
0.359137673,16.68451459,-0.355197499,0.014758126,7.009771321,0.079904583
0.359268943,16.6859527,-0.355361953,0.014757,7.011441301,0.079952412
0.359398751,16.68735306,-0.355523818,0.014755909,7.013081725,0.079999426
0.359535449,16.68880304,-0.355693435,0.014754783,7.014788028,0.080048628
0.359669003,16.69019626,-0.355858352,0.014753705,7.016438978,0.080096409
0.359804762,16.69159039,-0.356025162,0.01475263,7.01810435,0.080144682
0.359945866,16.69301524,-0.356197647,0.014751536,7.019819751,0.080194538
0.36008561,16.69440281,-0.356367594,0.014750474,7.02150116,0.080243608
0.360226903,16.6957815,-0.356538531,0.014749421,7.023186207,0.080292912
0.3603672,16.69712987,-0.356707383,0.014748397,7.024844309,0.080341566
0.360518778,16.69856076,-0.356888786,0.014747312,7.026619498,0.080393783
0.36066289,16.6998987,-0.357060327,0.0147463,7.028287747,0.080443117
0.360813069,16.70126858,-0.357238087,0.014745267,7.030017314,0.080494194
0.360961063,16.70259665,-0.357412287,0.014744269,7.031701649,0.080544206
0.361116459,16.70396688,-0.357594131,0.014743241,7.03345816,0.080596371
0.361269773,16.70529635,-0.3577725,0.014742247,7.03517314,0.0806475
0.361428804,16.70665102,-0.357956407,0.014741237,7.036935714,0.080700177
0.361585644,16.70796479,-0.358136698,0.014740259,7.03865722,0.080751784
0.361749028,16.70930936,-0.358323344,0.014739261,7.040434689,0.080805175
0.361911211,16.71062089,-0.358507472,0.014738289,7.042182787,0.080857814
0.362076528,16.7119343,-0.358693968,0.014737318,7.043949486,0.0809111
0.362243245,16.7132363,-0.358880842,0.014736358,7.04571578,0.080964466
0.362415029,16.71455397,-0.359072124,0.014735388,7.047515165,0.081019064
0.362586294,16.71584455,-0.359261568,0.014734438,7.049295893,0.081073113
0.362760936,16.71713765,-0.359453446,0.01473349,7.051096496,0.081127834
0.362939053,16.71843249,-0.359647793,0.014732542,7.052918294,0.081183238
0.363116631,16.7197014,-0.359840219,0.014731614,7.054711075,0.081238076
0.363302095,16.72100237,-0.360039741,0.014730663,7.056570923,0.081294918
0.363485174,16.72226418,-0.360235298,0.014729744,7.058388018,0.081350616
0.363674968,16.72354846,-0.360436528,0.014728808,7.060255608,0.081407916
0.363864379,16.72480703,-0.360635869,0.014727893,7.062102249,0.081464667
0.36405745,16.72606721,-0.360837531,0.014726979,7.063969559,0.081522069
0.364255286,16.72733506,-0.361042571,0.01472606,7.06586536,0.081580425
0.364454693,16.72858991,-0.361247627,0.014725152,7.067758268,0.081638779
0.36465783,16.72984535,-0.361454857,0.014724245,7.069666207,0.081697748
0.364865241,16.73110322,-0.361664727,0.014723336,7.071599421,0.081757466
0.365071967,16.73233462,-0.361872207,0.01472245,7.073507129,0.081816503
0.365286517,16.73358928,-0.362085727,0.014721546,7.075468778,0.081877261
0.365502713,16.73483001,-0.362299058,0.014720654,7.077424848,0.081937968
0.365720677,16.73605845,-0.362512292,0.014719771,7.079380097,0.081998653
0.365945738,16.73730369,-0.36273052,0.014718879,7.081381295,0.082060767
0.366173513,16.73853928,-0.362949402,0.014717994,7.083383715,0.082123075
0.366397766,16.73973491,-0.363162999,0.014717138,7.085336929,0.082183891
0.366638903,16.74099566,-0.3633905,0.014716237,7.087413195,0.082248679
0.366872883,16.74219725,-0.363609215,0.01471538,7.089411928,0.08231098
0.367119954,16.74344148,-0.363837923,0.014714492,7.091498435,0.082376145
0.367361891,16.74463837,-0.364059749,0.01471364,7.093524053,0.082439368
0.367618557,16.7458918,-0.364292703,0.014712755,7.095649522,0.082505784
0.367926727,16.74738034,-0.364569022,0.014711715,7.09816812,0.082584593
0.368188757,16.74862322,-0.364802329,0.014710859,7.100282524,0.082651146
0.368465432,16.74990899,-0.365045181,0.014709962,7.102499217,0.082720471
0.36872607,16.75109868,-0.365271613,0.014709135,7.104565971,0.082785136
0.369003891,16.75234288,-0.365510343,0.014708271,7.106741194,0.082853343
0.369279261,16.75355219,-0.365744412,0.014707431,7.108875313,0.082920251
0.369555539,16.75474427,-0.365976711,0.014706606,7.110990356,0.082986685
0.369849272,16.75598745,-0.366220846,0.014705747,7.113215365,0.08305654
0.370138725,16.75719036,-0.3664587,0.014704917,7.115382615,0.083124635
0.370440789,16.7584214,-0.366703987,0.014704069,7.117619648,0.083194898
0.37073895,16.75961411,-0.366943286,0.014703248,7.119799434,0.083263486
0.371048138,16.76082785,-0.367188441,0.014702415,7.122032918,0.083333795
0.371361552,16.76203575,-0.367433913,0.014701587,7.124275372,0.083404239
0.37168496,16.76325736,-0.367684023,0.01470075,7.12655583,0.08347606
0.372001482,16.76443181,-0.367925795,0.014699949,7.128765853,0.083545532
0.372339837,16.76566414,-0.368180849,0.014699109,7.131097393,0.083618869
0.372680776,16.76688124,-0.368434455,0.01469828,7.133416045,0.083691841
0.373016825,16.76805886,-0.368681168,0.014697482,7.135678901,0.083762879
0.373368499,16.76926838,-0.368935838,0.014696664,7.138007631,0.08383626
0.373726227,16.77047511,-0.369191315,0.014695849,7.140348831,0.083909928
0.374085764,16.77166525,-0.369444522,0.014695048,7.142673713,0.083982995
0.374455302,16.77286464,-0.36970107,0.014694243,7.145028345,0.084057081
0.374824206,16.7740403,-0.369953543,0.014693456,7.147347492,0.084130046
0.375212618,16.77525312,-0.370215404,0.014692645,7.149757439,0.084205783
0.375589835,16.77640989,-0.370466037,0.014691875,7.1520657,0.084278329
0.375994268,16.77762617,-0.370730596,0.014691068,7.154501079,0.084354966
0.376394546,16.77880587,-0.37098843,0.014690287,7.156876645,0.084429715
0.376794794,16.77996446,-0.371242305,0.014689524,7.159223712,0.084503374
0.377222373,16.7811761,-0.371509098,0.014688725,7.161685205,0.084580847
0.377628347,16.78230532,-0.371758497,0.014687986,7.163992214,0.084653325
0.378064134,16.78349286,-0.372021783,0.014687209,7.166431004,0.084729901
0.378489573,16.78463116,-0.37227467,0.014686469,7.168778067,0.084803511
0.37894589,16.7858272,-0.372541228,0.014685693,7.171248064,0.084881166
0.379388883,16.78696546,-0.372795671,0.014684958,7.173611423,0.084955352
0.379845192,16.78811497,-0.37305325,0.014684218,7.176003666,0.085030515
0.380309255,16.78926066,-0.373310628,0.014683484,7.178402927,0.08510568
0.380778482,16.79039658,-0.373566281,0.014682759,7.180785079,0.085180403
0.381262077,16.79154291,-0.373824979,0.01468203,7.18319661,0.085256078
0.381739434,16.79265152,-0.374075771,0.014681329,7.185539843,0.085329499
0.382228897,16.79376613,-0.374328215,0.014680626,7.187897837,0.085403465
0.382736731,16.79489783,-0.374585167,0.014679915,7.190300963,0.085478814
0.383233841,16.79598391,-0.37483203,0.014679236,7.192609847,0.085551263
0.383758233,16.79710512,-0.375087361,0.014678537,7.195005808,0.085626258
0.384272923,16.79818296,-0.375333171,0.014677869,7.197311821,0.085698514
0.384804662,16.79927312,-0.375582116,0.014677195,7.199653334,0.085771749
0.385340541,16.80034878,-0.375828017,0.014676535,7.201969641,0.085844146
0.385887467,16.80142289,-0.376073913,0.014675878,7.204282781,0.085916597
0.386435608,16.80247592,-0.376315372,0.014675234,7.206557001,0.085987797
0.386989665,16.80351748,-0.376554449,0.014674603,7.208815918,0.086058347
0.387556839,16.80456114,-0.376794079,0.014673973,7.211082703,0.086129114
0.388139496,16.80560926,-0.377034981,0.014673342,7.213358032,0.086200311
0.388719236,16.80662954,-0.377269575,0.014672732,7.215579413,0.086269696
0.389317246,16.80765836,-0.377506267,0.014672119,7.217821608,0.086339753
0.389916956,16.80866641,-0.377738425,0.014671522,7.22002644,0.086408518
0.390520436,16.80965685,-0.377966894,0.014670937,7.222195621,0.086476238
0.391123776,16.81062618,-0.378190283,0.014670368,7.224318514,0.086542499
0.391770714,16.81163973,-0.378424178,0.014669774,7.22654715,0.086611926
0.392387391,16.81258401,-0.378642132,0.014669225,7.228622456,0.086676664
0.393038743,16.81355788,-0.378866899,0.014668661,7.230765862,0.086743473
0.393691091,16.8145086,-0.37908669,0.014668112,7.232864173,0.086808846
0.394334612,16.815425,-0.379298453,0.014667585,7.234885252,0.086871872
0.395017003,16.81637273,-0.379517476,0.014667043,7.236981314,0.086937103
0.395692428,16.81728664,-0.379728979,0.014666522,7.23900688,0.087000134
0.396367061,16.81817779,-0.379935096,0.014666018,7.24097943,0.087061596
0.397076804,16.81909083,-0.380146406,0.014665502,7.243009439,0.087124647
0.397773673,16.81996432,-0.380348682,0.014665012,7.244949096,0.087185038
0.398487757,16.82083696,-0.380550647,0.014664524,7.246892025,0.087245371
0.399223719,16.82171231,-0.380753314,0.014664037,7.248844039,0.087305949
0.399955373,16.82255929,-0.38094952,0.014663569,7.250731444,0.087364628
0.4,16.82260916,-0.380961173,0.014663541,7.25084725,0.087368114
0.400032833,16.82262535,-0.380970016,0.014577111,7.244977607,0.087369436
0.400070416,16.82263459,-0.380979165,0.014558422,7.23812153,0.087370452
0.400129578,16.82263688,-0.380990162,0.014534738,7.227264778,0.087370713
0.400152337,16.82259832,-0.380996289,0.014511139,7.222792887,0.087371238
0.400174319,16.82255984,-0.381001952,0.014500633,7.218555395,0.087371573
0.40020153,16.82249154,-0.381009299,0.014485603,7.21323395,0.087371944
0.400229901,16.82241457,-0.381016609,0.014471368,7.20765499,0.087372147
0.400261275,16.82230354,-0.381024937,0.014454398,7.20140175,0.087372279
0.400290988,16.82218717,-0.381032705,0.014439172,7.195430452,0.087372263
0.40032168,16.82204344,-0.381040915,0.014422852,7.189190079,0.087372144
0.400352513,16.82189069,-0.381048946,0.014407404,7.182889296,0.087371872
0.400386473,16.82169728,-0.38105787,0.014389777,7.175890948,0.087371433
0.400419119,16.82149926,-0.381066326,0.01437335,7.169105241,0.087370865
0.400453944,16.82126,-0.381075472,0.014355375,7.161810599,0.087370118
0.400485833,16.82103193,-0.381083693,0.014339578,7.155092081,0.0873693
0.400520386,16.82075889,-0.381092682,0.014321986,7.147755868,0.087368277
0.400553208,16.82048903,-0.381101099,0.014305781,7.140756917,0.087367175
0.400588489,16.82017281,-0.38111022,0.014287993,7.133176258,0.087365849
0.400621899,16.81986296,-0.38111874,0.014271623,7.125961239,0.087364467
0.400657093,16.81951014,-0.381127792,0.014254017,7.118319587,0.087362873
0.400690352,16.81916329,-0.381136275,0.014237764,7.111053233,0.087361249
0.400729425,16.8187291,-0.38114627,0.014218493,7.10247431,0.087359176
0.400765533,16.81831289,-0.381155422,0.014200999,7.094506874,0.087357128
0.400804799,16.81783174,-0.381165409,0.014181766,7.085802236,0.087354739
0.40084032,16.81738411,-0.381174355,0.014164707,7.077892913,0.087352457
0.40087935,16.81686568,-0.381184192,0.014145774,7.069167455,0.087349796
0.400915887,16.81636552,-0.381193329,0.014128295,7.060965425,0.087347182
0.400956603,16.81577926,-0.381203536,0.01410865,7.051783782,0.087344105
0.400993071,16.81524165,-0.381212591,0.014091365,7.043534988,0.087341234
0.401032762,16.81462954,-0.381222451,0.014072368,7.034525344,0.087337959
0.40106968,16.81404659,-0.381231548,0.01405494,7.026115623,0.087334799
0.40111042,16.81337661,-0.381241585,0.014035575,7.016810855,0.087331159
0.401148444,16.81273682,-0.381250878,0.014017718,7.008099336,0.087327645
0.40118951,16.8120184,-0.381260911,0.013998314,6.998657725,0.0873237
0.401227424,16.81134164,-0.3812701,0.01398061,6.989921365,0.087319946
0.401268892,16.81057388,-0.381280147,0.01396112,6.980338956,0.08731569
0.401307021,16.8098547,-0.381289307,0.013943418,6.971507388,0.087311669
0.401349137,16.8090323,-0.381299419,0.013923727,6.961728954,0.087307077
0.40138751,16.80827007,-0.381308553,0.013906004,6.952801289,0.08730279
0.401430227,16.80739354,-0.381318711,0.013886132,6.942835565,0.087297866
0.401469082,16.80658358,-0.38132787,0.013868275,6.933755721,0.087293285
0.401510244,16.80569868,-0.381337569,0.013849199,6.924115404,0.087288291
0.4015488,16.80485858,-0.381346567,0.013831572,6.915072808,0.087283521
0.401589988,16.80393367,-0.381356179,0.013812558,6.905392418,0.087278284
0.401628058,16.80306936,-0.381364973,0.013795241,6.896434619,0.087273359
0.401669385,16.80210631,-0.381374498,0.013776278,6.886697225,0.08726788
0.401709507,16.80115871,-0.381383663,0.013758054,6.877229242,0.087262463
0.40175176,16.80013301,-0.381393303,0.013738716,6.867239872,0.087256618
0.401790698,16.79917848,-0.381402097,0.013721132,6.858027705,0.087251148
0.401832882,16.7981192,-0.381411597,0.013701925,6.848031777,0.08724509
0.401873506,16.79708677,-0.381420659,0.013683615,6.838397862,0.087239162
0.401917051,16.79595238,-0.381430355,0.013663836,6.828050869,0.087232665
0.401957111,16.79489946,-0.381439179,0.013645876,6.818532894,0.087226606
0.402000469,16.79373405,-0.381448695,0.013626276,6.808217585,0.087219914
0.40204171,16.79261413,-0.381457656,0.013607819,6.798396166,0.08721346
0.402086029,16.79138529,-0.381467245,0.013587859,6.787836066,0.087206388
0.402128702,16.79018985,-0.381476384,0.013568815,6.777655321,0.087199484
0.402173378,16.78891242,-0.381485907,0.013548759,6.766992884,0.087192121
0.40221612,16.78767834,-0.381494922,0.013529745,6.756782233,0.087184985
0.402261321,16.78634778,-0.381504408,0.013509519,6.745981722,0.087177302
0.402304798,16.78505599,-0.381513432,0.013490238,6.735583669,0.08716982
0.402350471,16.78367319,-0.381522861,0.013469861,6.724655513,0.087161823
0.402394205,16.78233459,-0.381531801,0.01345049,6.71418235,0.087154067
0.402444027,16.7807832,-0.381541904,0.013428372,6.70225092,0.087145082
0.402490493,16.77932104,-0.381551224,0.01340786,6.691110685,0.087136595
0.402540662,16.77771492,-0.381561203,0.013385645,6.679085678,0.08712728
0.402587018,16.77621665,-0.381570317,0.013365251,6.667968074,0.087118573
0.402638836,16.77451411,-0.381580413,0.013342372,6.655540318,0.087108681
0.402686199,16.77294417,-0.381589527,0.013321595,6.644178667,0.087099536
0.402737809,16.77120464,-0.381599367,0.01329886,6.631792362,0.087089415
0.40278427,16.76962702,-0.381608109,0.013278546,6.620642862,0.08708021
0.402836376,16.76783206,-0.381617808,0.01325568,6.608143277,0.087069738
0.402885885,16.76611055,-0.381626901,0.013234055,6.59626376,0.087059676
0.402939596,16.76421531,-0.381636652,0.013210538,6.583373583,0.087048601
0.402988978,16.76245901,-0.381645491,0.013189036,6.571524352,0.087038313
0.403042573,16.76052734,-0.381654963,0.013165643,6.558673157,0.087026997
0.40309381,16.75866427,-0.381663885,0.013143372,6.546379563,0.087016062
0.403156344,16.75636228,-0.381674588,0.013116189,6.531386363,0.08700253
0.403212324,16.75427899,-0.381684019,0.01309188,6.517967651,0.086990268
0.403271193,16.75206336,-0.38169377,0.013066354,6.503863156,0.086977212
0.403328553,16.74988152,-0.38170311,0.013041512,6.490119063,0.086964339
0.403387427,16.74761838,-0.381712525,0.013016048,6.476023344,0.086950967
0.403446409,16.74532752,-0.381721783,0.012990569,6.461906511,0.086937413
0.4035059,16.74299352,-0.381730944,0.012964901,6.447672745,0.086923583
0.403566132,16.74060714,-0.381740033,0.012938946,6.433270991,0.086909419
0.40362711,16.73816741,-0.381749043,0.012912702,6.418700962,0.086894917
0.403688198,16.73569964,-0.381757876,0.012886442,6.404108542,0.086880225
0.403749741,16.73319033,-0.381766576,0.012860017,6.38941857,0.086865261
0.403812351,16.73061414,-0.381775218,0.012833166,6.374483705,0.086849869
0.403875541,16.72799016,-0.381783727,0.012806099,6.359425576,0.086834166
0.403938781,16.72534046,-0.381792026,0.012779041,6.344362106,0.086818281
0.404002495,16.72264804,-0.381800167,0.012751812,6.329204715,0.086802108
0.404067684,16.7198701,-0.381808262,0.012723985,6.313702924,0.086785385
0.404133782,16.71702864,-0.381816227,0.012695803,6.298002965,0.08676825
0.404198628,16.71421876,-0.381823807,0.012668185,6.282609956,0.086751269
0.404266211,16.71126606,-0.381831449,0.012639435,6.266587538,0.086733386
0.404333049,16.70832299,-0.381838753,0.012611034,6.250755776,0.086715522
0.40440157,16.705282,-0.381845971,0.012581951,6.234543282,0.086697021
0.404470057,16.70221926,-0.381852915,0.012552914,6.21835738,0.086678345
0.404539656,16.69908271,-0.38185969,0.012523439,6.201925016,0.086659177
0.404608942,16.69593827,-0.381866153,0.012494129,6.185588049,0.086639909
0.404681404,16.69262464,-0.381872601,0.012463512,6.168522886,0.086619555
0.404751761,16.68938516,-0.381878568,0.012433814,6.15197185,0.086599603
0.404825507,16.68596493,-0.381884497,0.012402724,6.134645666,0.086578484
0.404897555,16.68260077,-0.381889976,0.012372381,6.117743156,0.086557656
0.404971973,16.67910252,-0.3818953,0.012341076,6.100308735,0.086535936
0.405046934,16.67555523,-0.381900319,0.012309577,6.082770934,0.086513849
0.405122541,16.67195477,-0.381905031,0.012277843,6.06510678,0.086491361
0.405200395,16.66822298,-0.381909508,0.012245204,6.046949395,0.086467982
0.405277269,16.66451479,-0.381913561,0.012213009,6.029042301,0.086444683
0.405355384,16.66072365,-0.381917298,0.012180333,6.010879911,0.086420787
0.405434761,16.65684807,-0.381920699,0.012147167,5.992449988,0.086396279
0.405515358,16.65288972,-0.381923741,0.012113529,5.973772258,0.086371163
0.405597144,16.64884927,-0.381926404,0.012079434,5.954849638,0.086345439
0.405679191,16.64477295,-0.381928644,0.01204527,5.935902336,0.086319396
0.405763011,16.64059675,-0.381930483,0.012010388,5.916577738,0.086292533
0.405882097,16.6346551,-0.38193218,0.01196095,5.889178086,0.086253873
0.405965908,16.63044928,-0.381932917,0.011926168,5.869945084,0.086226414
0.406055135,16.62595055,-0.381933183,0.011889234,5.849504263,0.08619692
0.406149177,16.62118328,-0.381932883,0.011850329,5.828011454,0.086165533
0.40623921,16.61659535,-0.381932062,0.011813128,5.807478356,0.086135209
0.406330115,16.61194092,-0.381930687,0.011775612,5.786792787,0.086104313
0.40642479,16.6070693,-0.38192866,0.01173659,5.765297735,0.086071834
0.406518455,16.6022273,-0.381926071,0.011698032,5.744076993,0.086039411
0.406615687,16.59717694,-0.38192275,0.011658058,5.722105501,0.086005438
0.406712492,16.59212593,-0.381918816,0.01161831,5.700282873,0.085971306
0.406811727,16.58692536,-0.381914121,0.011577618,5.677969649,0.085935993
0.406913211,16.58158309,-0.381908624,0.011536058,5.655204536,0.085899544
0.407014693,16.57621848,-0.38190243,0.011494555,5.63250198,0.08586276
0.407119557,16.57065255,-0.381895283,0.011451728,5.609106779,0.085824395
0.407227315,16.56490987,-0.381887148,0.011407782,5.585133483,0.085784597
0.407336433,16.55907133,-0.381878099,0.011363343,5.560926792,0.085743915
0.407446876,16.55313947,-0.381868104,0.011318431,5.536503146,0.08570235
0.40756085,16.54699485,-0.381856898,0.011272152,5.511371602,0.085659044
0.407676338,16.54074643,-0.381844627,0.01122533,5.485988772,0.08561474
0.407796282,16.53423356,-0.381830892,0.011176777,5.459713439,0.085568274
0.407916984,16.52765805,-0.381816065,0.011127996,5.433362789,0.085521057
0.408044533,16.52068511,-0.381799273,0.011076533,5.405611068,0.085470654
0.40816988,16.51381162,-0.381781682,0.011026042,5.37844123,0.085420633
0.408304498,16.50640705,-0.381761533,0.010971914,5.349370526,0.08536635
0.408441168,16.49886686,-0.38173978,0.010917059,5.31997332,0.085310664
0.408581344,16.49111162,-0.381716103,0.010860902,5.289949287,0.085252945
0.408728307,16.48295893,-0.381689775,0.010802143,5.258605422,0.085191769
0.408880942,16.47446947,-0.381660809,0.01074124,5.226200244,0.085127522
0.409038738,16.46567149,-0.381629126,0.010678412,5.19285701,0.085060345
0.409204742,16.45639542,-0.381593871,0.010612464,5.157953445,0.08498884
0.40938305,16.44640976,-0.381553785,0.010541799,5.120666716,0.084911073
0.409566998,16.43609247,-0.381510067,0.010469082,5.082420651,0.08482983
0.409792543,16.42345098,-0.3814529,0.010380184,5.035823141,0.084728674
0.410029021,16.4101712,-0.381389043,0.010287275,4.987331174,0.084620936
0.410256401,16.39739305,-0.381324044,0.010198267,4.941064864,0.084515825
0.410624518,16.37668243,-0.381209354,0.010054859,4.866851793,0.084341623
0.410973126,16.35706655,-0.381092271,0.009919719,4.797446309,0.084173102
0.411394802,16.3333563,-0.380938256,0.009757215,4.714583225,0.083964034
0.411674313,16.31765975,-0.38083072,0.009649964,4.660384222,0.083823197
0.411901519,16.30492247,-0.38073973,0.009563116,4.616734935,0.08370722
0.412115257,16.29296077,-0.38065096,0.00948168,4.576005165,0.083596779
0.412315223,16.28179054,-0.380565136,0.009405733,4.538182847,0.083492285
0.412496603,16.27167717,-0.380485007,0.009337045,4.504122938,0.083396541
0.412668084,16.26213479,-0.380407214,0.009272289,4.472129977,0.083305162
0.412835566,16.25283394,-0.380329297,0.009209219,4.441081271,0.083215096
0.412998838,16.24378663,-0.380251496,0.009147896,4.410999395,0.083126518
0.413160497,16.23484577,-0.380172644,0.009087327,4.381391611,0.083038038
0.413309176,16.22664194,-0.380098602,0.009031781,4.35432572,0.082956025
0.413457712,16.21846309,-0.380023098,0.008976411,4.327437063,0.082873439
0.413599461,16.21067763,-0.379949671,0.008923716,4.301917753,0.082794054
0.413757466,16.20202683,-0.379866133,0.008865145,4.273633557,0.082704865
0.413902366,16.19411283,-0.379788078,0.008811531,4.247848694,0.082622465
0.41406643,16.1851775,-0.379697846,0.008751002,4.218825895,0.082528381
0.414222862,16.176682,-0.379610129,0.008693439,4.191324837,0.082437967
0.41438022,16.16816148,-0.37952019,0.008635695,4.16382961,0.082346299
0.414533254,16.15990012,-0.379431112,0.008579686,4.137251925,0.082256473
0.414683783,16.1517988,-0.379341936,0.008524739,4.111265683,0.082167463
0.414832347,16.14382817,-0.379252407,0.008470652,4.085770431,0.082078978
0.414978406,16.13601623,-0.379162923,0.008417614,4.060849652,0.08199137
0.415123904,16.12825936,-0.379072328,0.008364917,4.036167145,0.081903488
0.41526637,16.12068888,-0.37898223,0.008313449,4.012139088,0.081816854
0.415407303,16.11322412,-0.378891738,0.008262664,3.988503624,0.081730582
0.415547657,16.10581485,-0.378800266,0.008212216,3.965096225,0.081644098
0.415685764,16.09854848,-0.378708949,0.0081627,3.942192645,0.081558453
0.415823448,16.09132921,-0.378616612,0.008113459,3.919486153,0.081472526
0.415958758,16.08425835,-0.378524612,0.008065187,3.89729336,0.081387558
0.416094737,16.07717782,-0.37843089,0.008016798,3.875113966,0.081301642
0.416227168,16.07030583,-0.378338409,0.007969785,3.853630412,0.081217467
0.416360607,16.06340652,-0.378244004,0.007922533,3.832098565,0.081132144
0.416491321,16.0566718,-0.378150354,0.007876357,3.811120492,0.081048078
0.416623379,16.04989272,-0.378054544,0.007829822,3.790040254,0.080962652
0.416752651,16.04328095,-0.37795961,0.007784378,3.769515139,0.080878554
0.416881736,16.03670295,-0.37786367,0.007739111,3.749128667,0.080794107
0.417010374,16.0301723,-0.377766926,0.007694109,3.728917715,0.080709484
0.417137433,16.02374577,-0.377670264,0.007649767,3.709063971,0.080625444
0.417264957,16.01732025,-0.37757213,0.00760537,3.689239749,0.080540638
0.417391045,16.01099156,-0.37747401,0.007561579,3.669740564,0.080456339
0.41751605,16.00474114,-0.377375659,0.007518266,3.650510901,0.080372325
0.417641491,15.99849323,-0.377275885,0.007474908,3.631314001,0.080287577
0.417766072,15.99231282,-0.377175728,0.00743195,3.612347282,0.080202976
0.417889164,15.98623044,-0.377075727,0.007389606,3.593703988,0.080118962
0.418011951,15.98018676,-0.376974937,0.007347467,3.575203266,0.080034736
0.418135867,15.97411255,-0.376872164,0.007305043,3.55662745,0.079949307
0.418256942,15.96820131,-0.37677074,0.007263689,3.538572221,0.07986543
0.418379294,15.96225207,-0.376667214,0.007221999,3.520418414,0.079780251
0.41850045,15.95638551,-0.376563692,0.007180814,3.502535832,0.0796955
0.41862064,15.95058978,-0.376459998,0.007140054,3.48488504,0.079611024
0.418740762,15.94482139,-0.376355369,0.007099413,3.467334992,0.079526197
0.418860784,15.93908213,-0.376249835,0.007058903,3.449889012,0.079441045
0.418979989,15.93340599,-0.376144039,0.007018763,3.432648573,0.07935608
0.419099128,15.92775722,-0.376037321,0.00697874,3.415505885,0.079270774
0.419217812,15.92215432,-0.375930039,0.006938965,3.398514956,0.079185407
0.419335879,15.91660453,-0.375822352,0.006899489,3.381698883,0.079100103
0.419453974,15.91107814,-0.375713676,0.006860097,3.364964305,0.079014398
0.419570461,15.90565013,-0.37560554,0.006821333,3.348539502,0.07892949
0.419666444,15.90118946,-0.375515731,0.006789423,3.335070267,0.07885923
0.4197081,15.89928868,-0.375476608,0.006775615,3.329242128,0.078828676
0.419749355,15.89742718,-0.37543782,0.006761978,3.323481989,0.078798426
0.419793507,15.89543814,-0.375396173,0.006747348,3.317331013,0.078765998
0.41988181,15.89147226,-0.37531234,0.006718158,3.305056461,0.078700922
0.419994894,15.88641073,-0.37520404,0.006680829,3.289405175,0.078617192
0.420123352,15.88068711,-0.375079872,0.006638561,3.271715539,0.078521627
0.420244013,15.87533412,-0.374962231,0.006598954,3.255192856,0.078431474
0.420368117,15.86985372,-0.374840164,0.006558322,3.238288557,0.078338333
0.420488297,15.86457032,-0.374720953,0.006519071,3.222007375,0.078247752
0.420609942,15.85924615,-0.374599258,0.006479441,3.205616431,0.078155669
0.42073212,15.85392383,-0.374475994,0.006439739,3.189241828,0.078062784
0.420851402,15.84875096,-0.37435466,0.006401073,3.173341035,0.077971723
0.420972989,15.84350281,-0.374229951,0.006361761,3.157222027,0.077878508
0.421092492,15.83836869,-0.374106384,0.006323218,3.141462634,0.077786513
0.421212126,15.83325305,-0.373981682,0.006284731,3.12577188,0.077694036
0.42133144,15.82817494,-0.373856319,0.006246444,3.110206408,0.077601432
0.421451216,15.82310164,-0.373729468,0.006208106,3.094666649,0.07750809
0.421569745,15.8181054,-0.373602955,0.006170263,3.079370981,0.077415351
0.421687951,15.81314666,-0.37347581,0.006132619,3.064199625,0.077322497
0.421806504,15.80819739,-0.373347304,0.00609496,3.049067138,0.077229002
0.421924811,15.80328273,-0.373218084,0.006057476,3.03404667,0.077135335
0.422042453,15.79842001,-0.373088619,0.006020297,3.019192871,0.077041834
0.4221594,15.79360954,-0.372958957,0.005983432,3.004507453,0.076948528
0.422277572,15.78877344,-0.372826956,0.005946278,2.989749119,0.076853882
0.422393861,15.78403804,-0.372696106,0.005909808,2.975306209,0.076760393
0.422511219,15.77928325,-0.372563083,0.0058731,2.960809695,0.076665688
0.422628066,15.77457371,-0.372429677,0.005836645,2.946456012,0.076571042
0.422743771,15.7699342,-0.372296629,0.005800641,2.932322774,0.076476976
0.4228596,15.76531321,-0.37216249,0.005764691,2.918249864,0.076382464
0.422976599,15.76067041,-0.372026029,0.005728474,2.904115541,0.076286644
0.423091412,15.75613794,-0.371891184,0.005693027,2.890322457,0.076192278
0.423207618,15.75157487,-0.371753747,0.005657244,2.876439835,0.076096421
0.423322656,15.74708173,-0.371616752,0.005621914,2.862773647,0.076001189
0.423437718,15.74261159,-0.371478789,0.005586671,2.849180783,0.0759056
0.423552935,15.73815972,-0.371339695,0.005551474,2.835647757,0.075809543
0.423667343,15.73376303,-0.371200649,0.005516618,2.822285178,0.075713829
0.423782235,15.72937188,-0.371060072,0.005481708,2.808941981,0.075617374
0.423896607,15.72502783,-0.370919272,0.00544707,2.795735419,0.075521072
0.424004091,15.72096629,-0.370786126,0.005414568,2.78339555,0.075430278
0.424120456,15.71659133,-0.37064094,0.005379465,2.770108338,0.075331591
0.424240109,15.71211914,-0.370490627,0.005343504,2.756526554,0.075229753
0.424353616,15.70790399,-0.370347186,0.005309502,2.743719794,0.075132871
0.424460988,15.70393774,-0.370210671,0.00527739,2.731674362,0.075040937
0.424576604,15.69969193,-0.370062717,0.005242915,2.718777222,0.074941606
0.424688614,15.69560184,-0.369918476,0.005209604,2.706357131,0.074845061
0.42480295,15.69145157,-0.369770301,0.0051757,2.693752137,0.074746184
0.424915134,15.68740293,-0.369624009,0.005142525,2.681457449,0.074648854
0.425,15.68435399,-0.369512822,0.005117471,2.672207635,0.074575052
0.425061237,15.68217023,-0.369432222,0.005201148,2.669573161,0.074523671
0.425117387,15.68018685,-0.369358096,0.00521493,2.667293786,0.074476929
0.42517224,15.67826833,-0.369285466,0.00522796,2.66517214,0.074431603
0.425225933,15.67640993,-0.369214201,0.005240345,2.663180729,0.074387569
0.425285607,15.67437279,-0.36913493,0.005253677,2.661058217,0.074339113
0.425339663,15.67254683,-0.369062943,0.005265445,2.659200756,0.074295533
0.425400876,15.67050333,-0.368981194,0.005278408,2.65716736,0.074246568
0.425460577,15.66853287,-0.368901248,0.005290729,2.655245304,0.074199173
0.425522418,15.66651583,-0.368818205,0.005303167,2.653312588,0.074150454
0.425583845,15.6645353,-0.368735494,0.005315222,2.651446155,0.074102423
0.425646669,15.66253339,-0.368650669,0.005327253,2.649588056,0.074053668
0.425709696,15.66054855,-0.368565337,0.005339039,2.647771374,0.074005118
0.425773266,15.6585701,-0.368479039,0.005350652,2.645984509,0.07395651
0.425837465,15.65659564,-0.368391652,0.005362111,2.644223387,0.07390778
0.425902161,15.65462961,-0.368303354,0.0053734,2.642489558,0.073859029
0.425967138,15.6526784,-0.368214439,0.005384487,2.640787631,0.073810418
0.426032935,15.65072655,-0.368124168,0.005395467,2.639103597,0.073761548
0.426098637,15.64880089,-0.368033797,0.005406195,2.63745813,0.073713092
0.426165263,15.64687204,-0.36794192,0.005416842,2.635825288,0.073664302
0.426231814,15.64496893,-0.367849922,0.005427253,2.634228369,0.073615906
0.426299067,15.64306928,-0.367756721,0.005437555,2.632647805,0.073567338
0.426366791,15.64118044,-0.367662643,0.005447716,2.631088282,0.073518769
0.426434332,15.63932004,-0.367568597,0.005457643,2.629564546,0.073470659
0.426502843,15.63745674,-0.367472978,0.005467511,2.628048815,0.073422189
0.426571439,15.63561485,-0.367377021,0.005477194,2.626560616,0.073373986
0.426640414,15.63378656,-0.367280319,0.00548674,2.625092736,0.073325839
0.426709649,15.63197482,-0.367183042,0.005496135,2.623646983,0.073277831
0.42677968,15.63016614,-0.367084433,0.005505455,2.622211409,0.073229592
0.426849737,15.62838031,-0.366985583,0.005514601,2.620801853,0.07318165
0.426920473,15.62660115,-0.366885572,0.005523661,2.619404755,0.073133559
0.426991152,15.62484682,-0.366785443,0.005532545,2.618033311,0.073085816
0.427062752,15.6230935,-0.366683813,0.005541377,2.616667836,0.073037763
0.427134356,15.62136354,-0.366581987,0.005550049,2.615326809,0.072990014
0.427206807,15.61963685,-0.366478768,0.005558663,2.613993271,0.072942008
0.427279521,15.61792757,-0.366374991,0.005567151,2.612677352,0.072894132
0.427352669,15.61623178,-0.366270416,0.005575538,2.611376505,0.072846274
0.427426252,15.61454937,-0.366165044,0.005583825,2.610089443,0.072798434
0.427500576,15.61287394,-0.36605844,0.005592048,2.608810642,0.072750413
0.427574892,15.61122184,-0.365951683,0.005600127,2.607553425,0.072702696
0.427650567,15.60956369,-0.365842811,0.005608209,2.606293492,0.072654408
0.427725762,15.60793933,-0.365734477,0.005616103,2.60506188,0.072606722
0.427802208,15.60631158,-0.365624188,0.00562399,2.603829559,0.072558541
0.427879014,15.60469999,-0.365513235,0.005631779,2.602611239,0.072510431
0.427956068,15.60310967,-0.365401975,0.005639451,2.601409287,0.07246254
0.428029385,15.60161711,-0.365295992,0.005646635,2.60028277,0.072417234
0.428109126,15.60001488,-0.365180394,0.005654326,2.599075404,0.072368179
0.42819302,15.59835599,-0.365058638,0.005662277,2.597825711,0.072316901
0.428271764,15.59682495,-0.364944438,0.005669608,2.596671067,0.07226914
0.42834823,15.5953593,-0.364833442,0.005676614,2.595567042,0.072223028
0.428430165,15.59381306,-0.364714402,0.005683998,2.594401079,0.072173918
0.428510765,15.59231474,-0.364597208,0.005691145,2.593271413,0.072125896
0.428593875,15.59079389,-0.364476273,0.005698395,2.592123888,0.072076678
0.428676318,15.58930835,-0.364356227,0.005705472,2.59100304,0.072028147
0.428760462,15.58781603,-0.364233629,0.005712578,2.589874772,0.071978913
0.428844541,15.58634807,-0.36411106,0.005719567,2.588764147,0.071930011
0.428930088,15.5848784,-0.363986288,0.005726564,2.587649987,0.071880553
0.429015483,15.58343451,-0.363861688,0.00573344,2.58655419,0.071831478
0.429102452,15.58198781,-0.363734747,0.005740331,2.585454197,0.071781798
0.429189523,15.58056265,-0.363607621,0.005747124,2.584368199,0.071732356
0.42927796,15.57913888,-0.363478475,0.005753915,2.583281001,0.07168244
0.42936667,15.57773406,-0.363348912,0.005760621,2.582205785,0.071632668
0.429456562,15.57633408,-0.363217614,0.005767312,2.581131026,0.071582534
0.429547073,15.57494799,-0.363085413,0.005773945,2.58006432,0.071532357
0.429638403,15.57357282,-0.362952025,0.005780536,2.579002401,0.071482029
0.429730618,15.57220779,-0.362817366,0.005787088,2.577945417,0.071431516
0.429823744,15.57085281,-0.362681406,0.005793604,2.576892886,0.071380811
0.429917625,15.56951015,-0.362544383,0.005800074,2.575845307,0.071329999
0.430012762,15.56817315,-0.36240558,0.00580653,2.574798462,0.071278818
0.430108453,15.5668518,-0.36226603,0.005812926,2.573759789,0.071227648
0.430205178,15.56553954,-0.362125044,0.005819294,2.572724464,0.071176235
0.430303032,15.56423548,-0.361982498,0.005825638,2.571690667,0.071124536
0.430401728,15.56294378,-0.361838821,0.005831942,2.57066214,0.071072706
0.430501106,15.56166617,-0.36169426,0.005838194,2.569639896,0.071020832
0.430602529,15.56038615,-0.361546845,0.00584448,2.568611173,0.070968214
0.43070381,15.55913125,-0.36139977,0.005850663,2.567597218,0.070915986
0.430806589,15.55788113,-0.361250666,0.005856844,2.566581786,0.070863308
0.430910566,15.55663977,-0.361099982,0.005863005,2.565567871,0.070810341
0.431015777,15.55540734,-0.360947686,0.005869146,2.564555476,0.070757073
0.431121596,15.55419099,-0.360794695,0.005875232,2.563550699,0.070703824
0.431229071,15.55297905,-0.360639512,0.005881321,2.562543452,0.070650074
0.431337536,15.55177936,-0.360483117,0.005887376,2.561540493,0.070596164
0.431447178,15.55059003,-0.360325256,0.005893407,2.560539218,0.070542005
0.431558068,15.54941052,-0.360165846,0.005899416,2.559540144,0.070487568
0.431670243,15.54824068,-0.360004852,0.005905406,2.558542588,0.070432843
0.431783812,15.54707975,-0.359842138,0.005911381,2.557545579,0.070377785
0.43189848,15.54593095,-0.359678147,0.005917326,2.556552756,0.070322541
0.432014495,15.54479195,-0.359512542,0.005923252,2.555559972,0.070267
0.432132042,15.54366124,-0.359345084,0.005929169,2.554567838,0.070211081
0.432251006,15.5425404,-0.359175957,0.00593507,2.553576707,0.070154846
0.432370973,15.54143322,-0.359005771,0.005940933,2.552590097,0.070098498
0.432493046,15.54033003,-0.358832986,0.005946812,2.551598524,0.070041527
0.432616246,15.53923993,-0.358659015,0.005952659,2.550611205,0.0699844
0.432741184,15.53815785,-0.35848302,0.005958502,2.549622697,0.069926841
0.432867429,15.53708763,-0.35830563,0.005964319,2.54863681,0.069869057
0.432995631,15.53602429,-0.358125964,0.005970141,2.547648645,0.069810761
0.433124998,15.53497444,-0.357945156,0.00597593,2.546664044,0.06975232
0.433256463,15.53393085,-0.357761933,0.005981728,2.545677558,0.069693322
0.433389589,15.53289732,-0.357576933,0.005987512,2.544690027,0.069633976
0.433524575,15.53187256,-0.357389917,0.005993292,2.543702142,0.069574202
0.433661548,15.53085629,-0.357200735,0.005999071,2.542713028,0.069513956
0.433799387,15.52985651,-0.357010967,0.006004803,2.541730535,0.069453737
0.433940299,15.52885771,-0.356817613,0.006010576,2.540738743,0.069392595
0.434082908,15.5278703,-0.356622599,0.006016334,2.53974861,0.06933114
0.434226976,15.52689576,-0.356426283,0.006022065,2.538761015,0.069269483
0.434373999,15.52592454,-0.356226669,0.006027829,2.537766686,0.069206999
0.434522657,15.52496592,-0.356025591,0.006033571,2.536774294,0.069144262
0.43467298,15.52401933,-0.355823041,0.006039294,2.535784174,0.069081268
0.434826996,15.52307302,-0.355616341,0.00604507,2.534783024,0.069017186
0.434981886,15.5221444,-0.355409314,0.006050794,2.533789521,0.0689532
0.435139785,15.52122264,-0.35519915,0.006056544,2.532790186,0.068888442
0.435271798,15.52047183,-0.355022847,0.006061319,2.531961945,0.068834256
0.435421654,15.51964596,-0.35482491,0.006066639,2.53103413,0.068773582
0.435561611,15.51889124,-0.354640759,0.006071543,2.530179109,0.068717274
0.43573196,15.51799606,-0.354417677,0.006077423,2.529151716,0.068649255
0.435899109,15.51713963,-0.354199811,0.006083108,2.528158089,0.068583008
0.436074549,15.51626438,-0.353972277,0.006088985,2.527129366,0.068514011
0.436249841,15.51541242,-0.353746072,0.00609477,2.526116034,0.0684456
0.436430668,15.51455699,-0.353513945,0.006100648,2.525084786,0.068375581
0.436612792,15.51371824,-0.353281392,0.006106481,2.524061082,0.068305613
0.436799315,15.51288223,-0.353044529,0.006112365,2.523027214,0.068234527
0.436989098,15.51205475,-0.352804881,0.006118262,2.521990549,0.068162781
0.437181815,15.51123737,-0.352562929,0.00612416,2.520952547,0.068090518
0.437378691,15.51042536,-0.352317221,0.006130094,2.519907511,0.068017305
0.437578981,15.50962235,-0.35206877,0.006136041,2.518859849,0.067943443
0.43778269,15.50882848,-0.35181765,0.006141997,2.517809895,0.067868954
0.4379909,15.50804005,-0.351562622,0.006147993,2.51675232,0.067793469
0.438202846,15.50726045,-0.351304721,0.006154003,2.515691924,0.067717295
0.438418855,15.50648853,-0.35104364,0.006160036,2.514627856,0.067640341
0.438640665,15.50571911,-0.350777408,0.006166135,2.513551628,0.067562026
0.438865079,15.50496351,-0.350509951,0.006172212,2.512479261,0.067483503
0.439094659,15.50421321,-0.350238321,0.006178333,2.511398847,0.067403906
0.439329845,15.50346763,-0.349962136,0.006184507,2.510309679,0.067323124
0.439568922,15.50273239,-0.349683522,0.006190686,2.509220364,0.067241776
0.43981418,15.50200103,-0.349399949,0.006196926,2.508120267,0.067159124
0.440064314,15.50127779,-0.349113063,0.006203191,2.507016741,0.067075646
0.440320863,15.50055882,-0.348821253,0.006209515,2.5059034,0.066990873
0.440582911,15.49984725,-0.348525715,0.006215874,2.504785291,0.066905153
0.440850707,15.49914273,-0.348226319,0.006222269,2.503661443,0.066818446
0.44112536,15.49844294,-0.347922001,0.006228724,2.502528447,0.066730443
0.441406208,15.49775008,-0.347613668,0.006235219,2.501390587,0.066641405
0.441693761,15.49706307,-0.347300941,0.006241762,2.500245165,0.066551222
0.441990347,15.49637759,-0.346981524,0.006248401,2.499085438,0.06645923
0.442290992,15.49570493,-0.346660929,0.006255022,2.497931004,0.066367016
0.442602928,15.49502996,-0.346331702,0.006261779,2.4967551,0.066272435
0.44291997,15.49436622,-0.346000576,0.006268534,2.495582467,0.066177418
0.443248139,15.49370209,-0.34566153,0.006275409,2.494391336,0.066080237
0.443582163,15.49304841,-0.345320233,0.006282289,2.493202648,0.065982516
0.443927648,15.49239489,-0.344971242,0.006289286,2.491997209,0.065882694
0.444281786,15.49174758,-0.344617688,0.006296336,2.490786469,0.065781665
0.444645452,15.49110526,-0.344258973,0.00630345,2.4895684,0.065679257
0.445020178,15.49046586,-0.343893913,0.006310654,2.488339773,0.065575129
0.445405689,15.48983056,-0.343523113,0.006317935,2.487102059,0.065469453
0.445801937,15.48919995,-0.34314696,0.006325287,2.485857172,0.065362335
0.446210401,15.48857231,-0.342764419,0.006332728,2.48460329,0.065253481
0.446630955,15.4879483,-0.342375995,0.006340251,2.483340473,0.06514303
0.447066122,15.48732538,-0.34197981,0.006347892,2.482064274,0.065030449
0.447510266,15.48671164,-0.341581336,0.006355546,2.480792528,0.064917288
0.447972271,15.48609563,-0.341173096,0.006363357,2.479501226,0.064801422
0.448447383,15.48548445,-0.340759783,0.006371235,2.478205675,0.064684181
0.448937847,15.48487587,-0.340339928,0.006379209,2.476902444,0.064565146
0.449443493,15.48427077,-0.339914184,0.006387269,2.475593379,0.0644445
0.449965172,15.48366868,-0.339482368,0.006395416,2.474278555,0.064322187
0.45,15.48363268,-0.339456099,0.006395912,2.47419826,0.06431475
0.450060027,15.48354789,-0.339405676,0.006312232,2.470108416,0.064298836
0.450117218,15.48346407,-0.339359704,0.006288536,2.46617231,0.064283902
0.45018253,15.48334233,-0.33930547,0.006259893,2.461623721,0.064265862
0.450243954,15.48321805,-0.339255273,0.006234615,2.457324482,0.06424873
0.450315453,15.48304628,-0.339195882,0.006204731,2.452287244,0.064227938
0.450381143,15.48287981,-0.339142362,0.006178688,2.447652765,0.064208727
0.450453885,15.48266967,-0.339082436,0.006149332,2.442502129,0.064186702
0.450522922,15.48245997,-0.339026345,0.006122574,2.43761166,0.064165594
0.450598007,15.48220572,-0.338964713,0.006093136,2.432281463,0.064141875
0.450668949,15.48195583,-0.338907229,0.006066361,2.427246973,0.064119255
0.450745848,15.48165807,-0.338844245,0.006036986,2.421781904,0.064093945
0.450817564,15.48137229,-0.338786275,0.006010628,2.416691133,0.064070163
0.450896058,15.4810315,-0.338722067,0.005981354,2.411112272,0.064043299
0.450967689,15.48071125,-0.338663961,0.005955554,2.406026763,0.06401853
0.451053699,15.48030078,-0.338593882,0.005924521,2.399919367,0.063988042
0.451134104,15.47990403,-0.338528781,0.005896202,2.394217556,0.063959175
0.451213938,15.4794878,-0.338463782,0.005868022,2.388557427,0.063929851
0.451296861,15.47904313,-0.338396737,0.005839505,2.382686982,0.06389905
0.451389386,15.47852025,-0.338321638,0.00580769,2.37614086,0.063863905
0.451475552,15.47801962,-0.338252038,0.005778697,2.370054935,0.063830772
0.45157095,15.4774384,-0.338174677,0.00574666,2.36332356,0.063793297
0.451659498,15.47688539,-0.338103178,0.005717537,2.357087798,0.063758102
0.451757543,15.47624568,-0.338023668,0.005685346,2.35019108,0.06371832
0.451847818,15.47564396,-0.337950752,0.005656316,2.343855507,0.063681291
0.451948444,15.47494522,-0.337869069,0.005623985,2.336802725,0.063639174
0.45203995,15.47429835,-0.33779508,0.005595199,2.330405891,0.063600498
0.452138644,15.47357349,-0.337714775,0.005564103,2.323516162,0.063557951
0.452230227,15.4728917,-0.337640593,0.005535912,2.317140817,0.063518152
0.452330902,15.4721174,-0.33755864,0.00550487,2.310145463,0.063473632
0.452428386,15.47135569,-0.337479466,0.00547537,2.303390798,0.063430103
0.452533287,15.47050835,-0.337393684,0.005443611,2.296136081,0.063382388
0.452629851,15.46972024,-0.337314984,0.005415021,2.289479752,0.06333814
0.452736461,15.46882459,-0.337227565,0.005383389,2.282147642,0.063288462
0.452838145,15.46796027,-0.337144319,0.005353787,2.275177502,0.063240679
0.452949351,15.46698957,-0.337052707,0.005321419,2.267574291,0.06318757
0.45305583,15.46604965,-0.336965048,0.005290984,2.260320011,0.063136277
0.453171529,15.4650026,-0.336869151,0.005257935,2.252460361,0.063079654
0.453281752,15.46399525,-0.3367778,0.005227012,2.245001384,0.063025257
0.45340202,15.46286996,-0.336677373,0.005193287,2.236888365,0.062964964
0.453515666,15.46179785,-0.336582439,0.005161995,2.229254044,0.062907538
0.453640829,15.46059044,-0.336477006,0.00512753,2.22087424,0.062843295
0.453757781,15.45945166,-0.336378243,0.005095866,2.213077606,0.062782722
0.453899268,15.45804917,-0.336257903,0.005057766,2.203683361,0.062708393
0.4540343,15.45669621,-0.336142542,0.005021883,2.194762038,0.062636701
0.454187888,15.45512996,-0.336010166,0.004981326,2.18466258,0.062553931
0.454328771,15.45368142,-0.335888166,0.004944674,2.175450429,0.062477262
0.454491726,15.45198008,-0.335745726,0.00490253,2.164850573,0.062387298
0.454645205,15.45036462,-0.3356107,0.004863376,2.154927877,0.062301665
0.454803189,15.44867921,-0.335470295,0.004823298,2.144771053,0.062212314
0.454965436,15.4469381,-0.335325089,0.004782757,2.134405991,0.062119622
0.455158694,15.44483732,-0.335149988,0.004734807,2.122139647,0.062007545
0.455336305,15.44289681,-0.334987638,0.004691376,2.11095205,0.061903439
0.45561797,15.43980736,-0.334725647,0.004623394,2.093357797,0.061735166
0.455912565,15.43655035,-0.334446343,0.004553405,2.075167641,0.061555787
0.456194907,15.43341582,-0.334174056,0.004487511,2.057945379,0.061381143
0.456581557,15.42909629,-0.333791653,0.004398897,2.034674776,0.061136705
0.456929414,15.4252015,-0.333439608,0.004320549,2.014070399,0.060912752
0.457519871,15.41860048,-0.332817608,0.004191199,1.979747302,0.060521146
0.45780986,15.41539225,-0.332505971,0.004128539,1.963238761,0.060326321
0.458093693,15.41227112,-0.33219542,0.004068166,1.947282513,0.06013341
0.458413858,15.40876383,-0.331837307,0.004000862,1.929510686,0.059912651
0.458750692,15.40509125,-0.331451621,0.003931114,1.911070374,0.059676958
0.459036996,15.40198904,-0.331117374,0.003872671,1.895606389,0.05947432
0.459301969,15.39913888,-0.330802659,0.003819245,1.88146277,0.05928495
0.459553972,15.39644443,-0.330498166,0.0037689,1.868154748,0.059103068
0.459801943,15.39381374,-0.330193819,0.003719954,1.855196075,0.058922595
0.46007004,15.39099825,-0.329859447,0.003667606,1.841335154,0.058725885
0.460312015,15.38847577,-0.329552931,0.003620668,1.82895321,0.058546894
0.460591184,15.38559095,-0.329192974,0.003567128,1.814810691,0.058338462
0.460856489,15.38287277,-0.328845145,0.003516748,1.801511344,0.058138715
0.461127647,15.38011935,-0.328483606,0.003465785,1.788054467,0.057932846
0.46139387,15.37744002,-0.328122804,0.003416232,1.774972249,0.05772912
0.461661,15.37477577,-0.327754867,0.003366984,1.761969684,0.057523117
0.461926841,15.37214827,-0.327382844,0.003318426,1.749149143,0.057316581
0.462193517,15.36953637,-0.327003737,0.003270155,1.736403244,0.057107893
0.462460794,15.36694231,-0.326617826,0.003222199,1.723739839,0.056897264
0.462729564,15.3643574,-0.326223737,0.003174389,1.711113688,0.056684008
0.463000141,15.36177863,-0.325820891,0.003126662,1.698507798,0.056467884
0.463273085,15.35920077,-0.325408311,0.003078913,1.685894564,0.056248448
0.463548767,15.35662043,-0.324985259,0.003031072,1.673255863,0.056025398
0.463827564,15.35403428,-0.324550961,0.002983073,1.660573998,0.055798423
0.464109789,15.35143962,-0.324104708,0.00293486,1.647834607,0.055567256
0.464395687,15.34883444,-0.323645876,0.00288639,1.635027076,0.055331683
0.464642879,15.34659155,-0.323243256,0.002844649,1.624024309,0.0551266
0.464759475,15.3455684,-0.323052136,0.00282521,1.618860733,0.055029662
0.464872972,15.34458372,-0.322865832,0.002806365,1.613856697,0.05493549
0.465039325,15.34314513,-0.322590018,0.00277854,1.60654202,0.054796756
0.465332188,15.34062692,-0.322096521,0.002729977,1.593723211,0.054550609
0.465611686,15.33824383,-0.321619396,0.002684144,1.581578303,0.05431466
0.46588597,15.33592206,-0.321144885,0.002639354,1.569738506,0.054081948
0.466169219,15.33354186,-0.320648205,0.002593406,1.557591465,0.053840417
0.466449895,15.33120415,-0.320150123,0.002548224,1.545639285,0.053600213
0.466751292,15.32872023,-0.319608641,0.00249994,1.532897328,0.053341343
0.467035516,15.32639623,-0.319091608,0.002454524,1.520964322,0.053096203
0.467363548,15.32373721,-0.318486421,0.002402472,1.507287526,0.052811883
0.467689782,15.32111441,-0.317876253,0.002351016,1.493788908,0.052527852
0.468033584,15.31837015,-0.317223756,0.002297117,1.479669361,0.052226992
0.468408965,15.31540008,-0.316500536,0.002238744,1.464379129,0.051896903
0.468762895,15.31262312,-0.315809139,0.002184038,1.450085147,0.051584395
0.469124979,15.30980654,-0.315091969,0.002128414,1.435582356,0.051263358
0.469483034,15.30704482,-0.314373257,0.002073732,1.421360837,0.050944672
0.469845489,15.30427289,-0.313636055,0.002018698,1.407084569,0.050620859
0.470209193,15.30151495,-0.312886702,0.001963786,1.392880223,0.050294774
0.470576224,15.29875541,-0.312120812,0.00190868,1.378668077,0.049964583
0.470945568,15.29600208,-0.311340406,0.001853529,1.364489739,0.049631231
0.471317648,15.29325199,-0.310544504,0.001798268,1.350330938,0.049294371
0.471692152,15.29050761,-0.309733692,0.001742941,1.336205654,0.048954321
0.47206915,15.28776863,-0.308907752,0.001687534,1.322113298,0.048611054
0.472448399,15.28503696,-0.308067154,0.00163208,1.308064833,0.048264832
0.472829801,15.28231351,-0.307212074,0.001576591,1.294065763,0.047915784
0.473213109,15.27960019,-0.30634304,0.0015211,1.280126747,0.047564181
0.473598202,15.27689799,-0.305460314,0.001465621,1.266253666,0.047210177
0.473984935,15.27420807,-0.304564231,0.001410172,1.252453113,0.046853952
0.474373189,15.27153134,-0.303655074,0.001354766,1.238730473,0.046495661
0.474762954,15.26886801,-0.302732887,0.001299401,1.225087469,0.046135364
0.475078292,15.26673187,-0.30198004,0.001254731,1.21414462,0.045843391
0.475341521,15.26497195,-0.301347091,0.001217652,1.205076132,0.045599407
0.475617813,15.26314294,-0.300679249,0.001178944,1.195632515,0.045343491
0.475932107,15.2610799,-0.299913624,0.001134844,1.184969063,0.045052014
0.476292345,15.25873282,-0.299027943,0.001084482,1.172845905,0.044717321
0.476704779,15.25607057,-0.298004003,0.001027165,1.159101545,0.04433362
0.477100893,15.2535368,-0.297011542,0.00097234,1.146040394,0.043964828
0.477507231,15.2509621,-0.295984085,0.00091634,1.132782327,0.043586221
0.47790786,15.24844734,-0.294962073,0.000861353,1.119850074,0.043212734
0.478311431,15.2459382,-0.293923567,0.000806189,1.106962331,0.042836337
0.478713826,15.24346026,-0.292879266,0.000751405,1.094251415,0.042460927
0.479117402,15.24099901,-0.291823151,0.000696676,1.081642545,0.042084352
0.479520937,15.23856196,-0.290758523,0.000642165,1.069174365,0.041707806
0.479925028,15.2361455,-0.289683902,0.000587788,1.05682841,0.041330779
0.480329415,15.23375121,-0.288600071,0.000533575,1.044612909,0.040953562
0.480734282,15.23137803,-0.287506634,0.0004795,1.032522567,0.040576034
0.481139493,15.22902679,-0.286404043,0.000425577,1.02056166,0.040198367
0.481545078,15.22669732,-0.285292312,0.0003718,1.008729533,0.039820583
0.481950942,15.22439023,-0.284171791,0.000318177,0.997029143,0.039442816
0.482357036,15.2221058,-0.283042719,0.000264712,0.985462046,0.03906516
0.482763333,15.21984421,-0.281905262,0.000211406,0.974029136,0.038687685
0.483169753,15.21760591,-0.280759745,0.000158266,0.962732663,0.03831051
0.483576279,15.21539103,-0.279606315,0.000105291,0.951573138,0.037933697
0.483982897,15.21319963,-0.278445113,5.24816E-05,0.940550978,0.037557301
0.484389554,15.21103202,-0.277276383,-0.00000016,0.929667518,0.037181415
0.48479627,15.20888808,-0.276100168,-5.26385E-05,0.918922232,0.036806063
0.485203038,15.20676787,-0.27491659,-0.000104956,0.908315332,0.036431294
0.485423532,15.20563686,-0.274271442,-0.000133347,0.902615318,0.036228157
0.485595659,15.20478366,-0.273766767,-0.000155239,0.898197238,0.036069835
0.485757446,15.20399033,-0.273293199,-0.000175783,0.89408496,0.035921737
0.486030334,15.20266323,-0.272489902,-0.000210804,0.887182809,0.035671632
0.486404721,15.20086145,-0.271381393,-0.000258571,0.877806319,0.035328708
0.486806749,15.1989487,-0.270184366,-0.00030965,0.867867986,0.034961162
0.487221238,15.19700031,-0.26894323,-0.000362152,0.857763696,0.03458305
0.487636795,15.19507079,-0.267691955,-0.00041463,0.847778623,0.034204868
0.4880532,15.19316135,-0.266431245,-0.000467058,0.837919084,0.033826861
0.4884692,15.19127779,-0.265164992,-0.000519279,0.828215014,0.033450213
0.488885118,15.18941864,-0.263892308,-0.000571337,0.818658568,0.033074666
0.489300665,15.18758519,-0.262614188,-0.000623199,0.809256195,0.032700522
0.489715927,15.18577704,-0.261330464,-0.000674877,0.800005542,0.032327736
0.490130867,15.18399434,-0.260041355,-0.00072637,0.790907163,0.031956378
0.490545549,15.18223677,-0.258746758,-0.000777688,0.78195934,0.031586426
0.490959975,15.18050432,-0.257446759,-0.000828834,0.773161753,0.03121791
0.491374173,15.17879685,-0.25614137,-0.000879813,0.764513617,0.030850842
0.491788172,15.17711423,-0.254830582,-0.000930632,0.756014083,0.030485228
0.492201972,15.17545644,-0.253514489,-0.000981292,0.747663016,0.030121101
0.49261558,15.17382345,-0.25219315,-0.001031797,0.73946008,0.029758488
0.493028957,15.17221541,-0.250866776,-0.001082143,0.731405851,0.029397454
0.493442117,15.17063224,-0.249535408,-0.001132335,0.723499897,0.029038018
0.493855036,15.16907403,-0.248199208,-0.001182372,0.715742477,0.028680234
0.494267712,15.16754076,-0.246858258,-0.001232255,0.708133371,0.028324129
0.494680197,15.16603223,-0.245512477,-0.001281993,0.700671513,0.027969692
0.495092485,15.16454844,-0.244161956,-0.001331587,0.693356813,0.027616954
0.495504588,15.16308935,-0.242806738,-0.00138104,0.686188981,0.027265936
0.495916458,15.16165512,-0.241447053,-0.001430348,0.679168662,0.026916706
0.49621979,15.16062165,-0.240441776,-0.001466648,0.674082851,0.02666036
0.496548964,15.15952391,-0.239349321,-0.001505752,0.668667464,0.0263836
0.496875389,15.15845334,-0.238262797,-0.001544681,0.66338776,0.026110196
0.497252795,15.15723369,-0.237001726,-0.001589594,0.657388144,0.025795196
0.497548794,15.15630211,-0.236008842,-0.001624757,0.652757404,0.025548905
0.497851894,15.15536341,-0.234991282,-0.001660473,0.648109412,0.025298073
0.498230955,15.15421206,-0.233714577,-0.001705322,0.642403629,0.024985635
0.498608282,15.15308751,-0.232439674,-0.001749893,0.636844855,0.02467612
0.499006864,15.1519225,-0.231088508,-0.001796861,0.631103345,0.024350788
0.499411453,15.15076278,-0.229712443,-0.001844437,0.625412912,0.024022296
0.499825083,15.14960071,-0.22830096,-0.001892967,0.619738707,0.023688304
0.5,15.14911465,-0.22770425,-0.001913513,0.61739563,0.023547971
0.500067838,15.14889761,-0.227471285,-0.001833903,0.615242106,0.023493953
0.500144697,15.14862792,-0.227210351,-0.00180898,0.612865146,0.023433831
0.500220379,15.14833377,-0.22695331,-0.001785183,0.610556912,0.023374972
0.500289895,15.1480409,-0.226717127,-0.001763881,0.608463207,0.023321197
0.500362448,15.14771276,-0.226470536,-0.001742199,0.606304748,0.023265374
0.500436895,15.14735097,-0.226215972,-0.001720358,0.604104574,0.023208084
0.500509417,15.14697981,-0.225967907,-0.001699554,0.601986604,0.023152572
0.500591859,15.14653648,-0.225685811,-0.001676472,0.599609222,0.02308984
0.500677413,15.14605603,-0.225392962,-0.001653088,0.597174064,0.023025136
0.500769687,15.14551728,-0.225077005,-0.001628487,0.594583016,0.022955803
0.500868129,15.14492241,-0.224739817,-0.001602902,0.591857443,0.02288234
0.500974567,15.14425943,-0.224375125,-0.001575962,0.588953614,0.022803489
0.501090302,15.14351927,-0.223978468,-0.00154747,0.585844848,0.022718421
0.501217692,15.14268592,-0.223541758,-0.001517017,0.582479091,0.022625578
0.501360006,15.14173722,-0.223053799,-0.001484053,0.578785436,0.022522823
0.501522665,15.14063293,-0.222495082,-0.001447593,0.574638471,0.022406404
0.501697338,15.13943506,-0.221895134,-0.00140981,0.570276055,0.022282778
0.501941078,15.13775445,-0.221058267,-0.001359503,0.564345034,0.022112807
0.502318335,15.1351618,-0.21976398,-0.001286629,0.5554965,0.021855333
0.502589464,15.13330971,-0.218833991,-0.001236563,0.549324202,0.021673264
0.502824371,15.13172355,-0.218029593,-0.001194832,0.544107004,0.0215178
0.503050546,15.13021277,-0.217255451,-0.001156014,0.539188308,0.021369933
0.503257477,15.12885031,-0.216548998,-0.001121631,0.534781274,0.021236405
0.503488952,15.12735424,-0.215761621,-0.001084506,0.529959845,0.021089197
0.503699426,15.12601393,-0.215047201,-0.001051741,0.525659792,0.020956951
0.503933694,15.12454783,-0.214254085,-0.001016418,0.520968206,0.020811638
0.504156062,15.12317962,-0.213503276,-0.000983861,0.516599911,0.020675403
0.504383149,15.12180706,-0.212738806,-0.000951565,0.512222512,0.020537988
0.504606351,15.12048177,-0.21198975,-0.000920687,0.507998421,0.02040455
0.504831139,15.11917109,-0.21123788,-0.000890421,0.5038205,0.02027177
0.505055545,15.11788634,-0.210489924,-0.000860988,0.49972312,0.020140788
0.505254052,15.11677067,-0.209829231,-0.000835489,0.496149558,0.020025942
0.505441189,15.11574019,-0.209208235,-0.000811943,0.492828909,0.019918718
0.505641924,15.11465914,-0.208546968,-0.000787325,0.489333047,0.019805311
0.505839082,15.11361404,-0.207899825,-0.000763645,0.485949913,0.019695054
0.506076313,15.11237707,-0.207123339,-0.000735793,0.481939956,0.019563722
0.506325322,15.11110447,-0.206312313,-0.00070728,0.477805622,0.019427588
0.506563639,15.10990962,-0.205539889,-0.000680618,0.473916727,0.019298865
0.506808402,15.10870633,-0.204750661,-0.000653866,0.469990957,0.019168262
0.50705264,15.10753215,-0.203968623,-0.000627815,0.466146671,0.01903973
0.507285055,15.10643514,-0.203228281,-0.00060354,0.462547657,0.018918822
0.507539708,15.10525399,-0.202420422,-0.000577488,0.458664415,0.018787741
0.507809094,15.10403092,-0.201571198,-0.00055056,0.454629957,0.018650866
0.508063497,15.10290197,-0.200775429,-0.00052571,0.450891823,0.018523416
0.508309848,15.1018296,-0.200009451,-0.000502127,0.447331331,0.018401456
0.508575652,15.10069642,-0.199188421,-0.000477217,0.443555247,0.018271504
0.508838877,15.09959693,-0.198380742,-0.00045305,0.439879804,0.018144411
0.509110006,15.098488,-0.197554576,-0.000428667,0.436159556,0.018015155
0.509382264,15.09739759,-0.196730836,-0.000404673,0.432488707,0.017887005
0.509659334,15.09631131,-0.195898654,-0.000380743,0.428818328,0.017758258
0.509939101,15.09523771,-0.195064642,-0.000357055,0.425177342,0.017629927
0.51,15.09500626,-0.194884422,-0.00035195,0.424395029,0.017602272
0.510078774,15.09472339,-0.19464498,-0.000438399,0.423639127,0.017564836
0.510157623,15.09446023,-0.194407565,-0.000466259,0.422905408,0.017527509
0.510244014,15.09419851,-0.19415347,-0.000495601,0.422142277,0.017487299
0.510324869,15.09397256,-0.193916098,-0.000523145,0.421442846,0.01744953
0.510416758,15.0937382,-0.193646922,-0.000553583,0.420663539,0.017406433
0.510509915,15.0935217,-0.193374632,-0.000583736,0.419889483,0.017362573
0.510609053,15.09331488,-0.193091035,-0.000614446,0.419108687,0.017316588
0.510708046,15.09312841,-0.192808462,-0.000645291,0.41834419,0.017270494
0.510816409,15.09294572,-0.192499889,-0.000678181,0.417524573,0.017219834
0.510929393,15.09277609,-0.192178947,-0.000711754,0.41668787,0.017166802
0.511049806,15.09261588,-0.191837789,-0.000746682,0.415815086,0.017110054
0.511178518,15.09246498,-0.191474095,-0.00078314,0.414902325,0.017049145
0.511316768,15.09232314,-0.191084552,-0.000821359,0.413943741,0.016983449
0.511465556,15.09219063,-0.190666541,-0.000861483,0.412935778,0.016912447
0.511626026,15.09206775,-0.190217073,-0.000903674,0.411874573,0.016835542
0.511799558,15.09195475,-0.189732539,-0.000948126,0.410755498,0.016752019
0.511987804,15.09184868,-0.189198438,-0.000995983,0.409512628,0.016659285
0.512211745,15.09173987,-0.188565411,-0.001049416,0.40807627,0.016548458
0.512467905,15.09163474,-0.187839915,-0.001109012,0.406457275,0.016420377
0.512747249,15.09152855,-0.187051687,-0.001171356,0.404749585,0.016280096
0.512982907,15.09146507,-0.186367835,-0.001224245,0.403236861,0.016157737
0.513215775,15.09139377,-0.18573041,-0.00126935,0.402003942,0.016043065
0.513511796,15.09132932,-0.184875974,-0.001334847,0.400196694,0.015888483
0.513784994,15.09125727,-0.184117134,-0.001385657,0.398754912,0.015750645
0.51416791,15.09117462,-0.18304941,-0.001461219,0.396781793,0.015555645
0.514584704,15.09109271,-0.181886799,-0.001540337,0.394730459,0.015342543
0.515294136,15.09095779,-0.179907049,-0.001668302,0.391447322,0.014978054
0.516713,15.09071253,-0.175921474,-0.001905867,0.385689634,0.014245585
0.517575642,15.09058624,-0.173481336,-0.002044816,0.382959388,0.013804184
0.51827677,15.09049803,-0.171482675,-0.002154325,0.381114476,0.013447075
0.518888639,15.09043586,-0.169726536,-0.002247309,0.379781288,0.013137008
0.519452563,15.09038903,-0.168087627,-0.002331726,0.378705075,0.012851063
0.520001532,15.09035418,-0.166493185,-0.002410491,0.377958003,0.012576266
0.520457995,15.09034401,-0.16515818,-0.002476447,0.377494354,0.012348873
0.52090261,15.09034178,-0.163836515,-0.002540418,0.377072654,0.012126259
0.521245335,15.09036631,-0.162820952,-0.002586548,0.376903563,0.011956953
0.521588909,15.09040826,-0.161811899,-0.002633775,0.376942013,0.01179023
0.521938807,15.09046983,-0.160763113,-0.002684179,0.376928347,0.011618556
0.522332443,15.09054581,-0.159594696,-0.002737029,0.377161621,0.011429246
0.522521734,15.09058927,-0.159023172,-0.002763886,0.377250537,0.011337408
0.522900314,15.09068286,-0.157891658,-0.002814937,0.377641939,0.011157051
0.523345707,15.09080691,-0.156535068,-0.002876696,0.378081776,0.010943448
0.523915178,15.09098108,-0.154810948,-0.002951246,0.379044795,0.010676147
0.524340865,15.09113019,-0.153494006,-0.003009364,0.37975563,0.010475106
0.524846528,15.09131647,-0.151945666,-0.00307371,0.380992186,0.01024225
0.525248712,15.09148802,-0.150697973,-0.003127444,0.382038115,0.010057339
0.525673185,15.09168433,-0.149385944,-0.003181825,0.383378494,0.00986553
0.526080624,15.0918907,-0.148109399,-0.00323562,0.384700839,0.009681503
0.526555128,15.09214993,-0.146627426,-0.003295727,0.386516368,0.009471075
0.526970525,15.09239559,-0.145313752,-0.003349831,0.388165407,0.009287405
0.527451987,15.09270099,-0.143794446,-0.003410236,0.390348883,0.009078349
0.527870178,15.09298562,-0.142459966,-0.003463999,0.392321203,0.008897669
0.528347465,15.09333192,-0.140938627,-0.003523395,0.394828733,0.008695058
0.528749415,15.09364163,-0.139642807,-0.003574549,0.397004719,0.008525278
0.529226928,15.09403012,-0.138106076,-0.003633322,0.39985162,0.008327283
0.529624285,15.09437158,-0.136811753,-0.003683455,0.402272984,0.008163303
0.53,15.09470322,-0.135592665,-0.00372894,0.404767977,0.008011175
0.530072145,15.09473432,-0.135356921,-0.003648365,0.402622732,0.0079821
0.530130751,15.09473485,-0.135149178,-0.0036279,0.400757479,0.007956611
0.530190656,15.09473957,-0.135012785,-0.003614804,0.399546304,0.00793995
0.530310467,15.09473069,-0.134739781,-0.003589579,0.397159783,0.00790682
0.530363112,15.09468424,-0.134566493,-0.003573668,0.395656614,0.007885857
0.530410315,15.09463749,-0.134416922,-0.003560166,0.39437047,0.00786783
0.530475939,15.09454534,-0.134200651,-0.003541075,0.392530797,0.007841886
0.530534687,15.09445659,-0.134014334,-0.003524943,0.390962373,0.007819638
0.530602516,15.09432754,-0.13379185,-0.003506079,0.389109933,0.007793201
0.530665511,15.0941977,-0.133588009,-0.003489121,0.387430615,0.007769096
0.530734914,15.09403027,-0.133357132,-0.003470306,0.385549533,0.007741933
0.530802711,15.09386099,-0.133137562,-0.003452751,0.383779749,0.00771623
0.530888175,15.09362129,-0.132857055,-0.003430841,0.381546851,0.007683588
0.530966949,15.09339128,-0.132601696,-0.003411305,0.379538449,0.007654045
0.531061888,15.0930877,-0.132290355,-0.003388055,0.377121985,0.00761826
0.531149858,15.09279778,-0.132004929,-0.003367201,0.374934664,0.00758566
0.53125642,15.09241901,-0.131655091,-0.003342284,0.372291134,0.007545988
0.531352883,15.09206625,-0.131340061,-0.003320345,0.369942036,0.007510506
0.531468497,15.09162081,-0.130959911,-0.003294553,0.36714811,0.007468014
0.53158416,15.09116601,-0.130581916,-0.003269548,0.364410399,0.00742609
0.531724717,15.09058875,-0.13011972,-0.003239865,0.361117447,0.00737528
0.531859483,15.09002809,-0.129679091,-0.003212332,0.358028294,0.007327268
0.532021819,15.08932831,-0.129144787,-0.00317999,0.354348349,0.007269624
0.532178115,15.08865198,-0.128633743,-0.003149953,0.350889111,0.007215029
0.532385838,15.08773092,-0.127951989,-0.003111342,0.346367915,0.007143053
0.532592764,15.08680924,-0.127274784,-0.003074321,0.341969544,0.007072429
0.533006617,15.0849538,-0.125922928,-0.003004993,0.333478257,0.006934249
0.533539365,15.08257105,-0.12418843,-0.002922357,0.323035772,0.006761548
0.533935749,15.08081071,-0.122901748,-0.002864125,0.315549686,0.00663621
0.534295168,15.07923326,-0.121739391,-0.002813764,0.308968988,0.006524981
0.534628787,15.07778777,-0.120664629,-0.00276894,0.303027014,0.006423745
0.534949689,15.07641416,-0.119634244,-0.002727428,0.297451528,0.006328083
0.535249744,15.0751496,-0.11867577,-0.00268998,0.292364402,0.006240267
0.535583749,15.07376908,-0.117615902,-0.002649876,0.286847056,0.006144451
0.535892625,15.07251169,-0.116640796,-0.002614001,0.281862214,0.006057414
0.536241982,15.07111477,-0.115544702,-0.002574859,0.276360676,0.005960836
0.536575848,15.06980291,-0.114503735,-0.002538675,0.271227651,0.005870275
0.536918633,15.06848061,-0.113442129,-0.002502723,0.266080992,0.005779048
0.537255714,15.0672041,-0.11240538,-0.002468454,0.261135917,0.005691013
0.537595216,15.06594256,-0.111368715,-0.002434971,0.256268063,0.005603996
0.537933397,15.06470977,-0.110343757,-0.002402578,0.25152707,0.005518924
0.538272942,15.06349589,-0.109322583,-0.002370965,0.246871832,0.005435087
0.538613019,15.06230389,-0.108307918,-0.002340163,0.242311321,0.005352671
0.538954593,15.06113041,-0.107297103,-0.002310044,0.237829803,0.005271422
0.539297603,15.0599757,-0.106290552,-0.002280579,0.233426496,0.005191341
0.539642486,15.05883837,-0.105287213,-0.002251699,0.229094191,0.005112315
0.539989381,15.05771804,-0.104286927,-0.002223365,0.224829857,0.005034307
0.54033855,15.05661399,-0.103289175,-0.002195533,0.220629224,0.004957253
0.540690174,15.05552576,-0.102293689,-0.002168165,0.216489204,0.004881111
0.541044464,15.05445283,-0.101300125,-0.002141227,0.212407194,0.004805837
0.541401596,15.05339817,-0.100309927,-0.002114734,0.208387306,0.004731522
0.5417387,15.0524229,-0.099383845,-0.002090249,0.204670259,0.004662644
0.542109256,15.05137522,-0.098376251,-0.002063934,0.200672042,0.004588379
0.542471451,15.05037377,-0.097401308,-0.00203876,0.196847827,0.004517181
0.542846302,15.04936116,-0.096402901,-0.002013265,0.192976141,0.004444934
0.543220241,15.04837418,-0.095417446,-0.001988363,0.18919844,0.004374275
0.543600985,15.04739281,-0.094424932,-0.001963534,0.185436518,0.004303756
0.543984128,15.04642856,-0.093437126,-0.001939057,0.181734837,0.004234208
0.544372493,15.04547459,-0.092447054,-0.001914747,0.178066342,0.004165131
0.544764734,15.04453442,-0.091458459,-0.001890684,0.174444401,0.004096782
0.545161946,15.04360569,-0.090468896,-0.001866796,0.170859739,0.004028985
0.545563819,15.04268937,-0.08947947,-0.001843098,0.167315778,0.003961813
0.545970867,15.04178454,-0.088489254,-0.00181956,0.1638089,0.003895199
0.546383116,15.04089143,-0.087498536,-0.001796178,0.160339943,0.003829159
0.546800869,15.04000965,-0.086506944,-0.001772934,0.156907399,0.003763667
0.547224275,15.03913918,-0.085514495,-0.001749821,0.153510935,0.003698722
0.547653582,15.03827981,-0.084520991,-0.001726826,0.150150025,0.00363431
0.548088978,15.03743145,-0.08352639,-0.001703941,0.146824213,0.003570428
0.548530701,15.03659396,-0.082530547,-0.001681155,0.143532956,0.003507066
0.548978974,15.03576723,-0.081533383,-0.00165846,0.140276006,0.003444221
0.549434019,15.03495118,-0.080534825,-0.001635848,0.137053203,0.003381887
0.549896065,15.03414571,-0.079534813,-0.001613312,0.133864282,0.003320063
0.550365351,15.03335076,-0.078533282,-0.001590845,0.130709269,0.003258747
0.550842117,15.03256626,-0.077530185,-0.001568441,0.127587797,0.003197936
0.551326605,15.03179215,-0.076525493,-0.001546094,0.124500042,0.003137632
0.551819091,15.03102835,-0.075519123,-0.001523797,0.12144602,0.003077832
0.552319829,15.03027484,-0.074511068,-0.001501546,0.118425502,0.003018538
0.552829076,15.02953158,-0.073501325,-0.001479336,0.115438953,0.002959752
0.55334712,15.02879853,-0.072489865,-0.001457164,0.112486381,0.002901475
0.553874216,15.02807571,-0.071476734,-0.001435027,0.109568032,0.002843714
0.554410683,15.02736306,-0.07046189,-0.001412919,0.106684019,0.002786469
0.554956839,15.02666055,-0.069445312,-0.001390838,0.103834381,0.002729741
0.555513001,15.02596816,-0.068427011,-0.00136878,0.101019483,0.002673535
0.556079494,15.02528589,-0.067407012,-0.001346743,0.09823959,0.002617856
0.556656674,15.02461372,-0.06638531,-0.001324724,0.095494879,0.002562706
0.557244878,15.02395165,-0.065361967,-0.001302722,0.092785562,0.002508092
0.557844506,15.02329966,-0.064336961,-0.001280734,0.090112282,0.002454016
0.55845594,15.02265776,-0.063310337,-0.001258759,0.087474975,0.002400483
0.559079588,15.02202594,-0.062282133,-0.001236795,0.084874152,0.0023475
0.55971587,15.02140421,-0.061252396,-0.001214842,0.08231022,0.00229507
0.560365251,15.02079255,-0.06022114,-0.001192898,0.079783446,0.002243198
0.561028165,15.02019102,-0.059188468,-0.001170963,0.077294117,0.002191891
0.561704911,15.01959977,-0.058154717,-0.001149044,0.074843458,0.002141168
0.562396433,15.01901843,-0.057119297,-0.001127125,0.072430183,0.002091004
0.563103065,15.01844718,-0.056082589,-0.001105215,0.070055459,0.002041417
0.563825464,15.01788598,-0.05504454,-0.00108331,0.067719188,0.001992409
0.564564192,15.01733485,-0.054005283,-0.001061412,0.065422041,0.001943987
0.565319952,15.01679376,-0.052964806,-0.001039521,0.063164253,0.001896152
0.566093366,15.01626275,-0.051923266,-0.001017637,0.060946252,0.001848911
0.566885201,15.01574179,-0.050880681,-0.000995762,0.058768284,0.001802268
0.567696266,15.01523086,-0.049837082,-0.000973894,0.056630656,0.001756223
0.568527313,15.01472999,-0.048792636,-0.000952037,0.054533712,0.001710784
0.56937932,15.01423912,-0.0477473,-0.00093019,0.052477636,0.001665948
0.570253189,15.01375825,-0.046701206,-0.000908353,0.050462739,0.001621721
0.571149955,15.01328735,-0.045654399,-0.000886529,0.048489338,0.001578103
0.572070638,15.01282644,-0.044607035,-0.000864719,0.046557751,0.001535099
0.573016494,15.01237545,-0.043559089,-0.000842924,0.044668103,0.001492704
0.573988684,15.01193438,-0.04251075,-0.000821147,0.042820568,0.001450925
0.574988589,15.01150319,-0.041462064,-0.000799388,0.041015419,0.001409759
0.576017612,15.01108186,-0.040413174,-0.00077765,0.039252971,0.001369207
0.577077227,15.01067039,-0.039364263,-0.000755938,0.037533357,0.001329271
0.578169325,15.01026864,-0.038315244,-0.00073425,0.03585666,0.001289943
0.579295488,15.00987666,-0.037266465,-0.000712592,0.034223216,0.001251227
0.580457895,15.00949433,-0.036217867,-0.000690964,0.032632898,0.001213115
0.581658557,15.00912164,-0.035169713,-0.000669372,0.031085986,0.001175607
0.582899895,15.00875848,-0.034122082,-0.000647817,0.029582479,0.001138697
0.584184544,15.00840476,-0.033075081,-0.000626303,0.028122301,0.001102376
0.585515204,15.00806045,-0.032028968,-0.000604835,0.026705709,0.001066641
0.586894873,15.00772546,-0.030983989,-0.000583419,0.025332591,0.001031488
0.588326958,15.0073997,-0.029940329,-0.000562059,0.024003021,0.000996906
0.589815527,15.00708298,-0.028897984,-0.000540757,0.022716564,0.000962879
0.591363916,15.00677534,-0.027857738,-0.000519529,0.021473697,0.000929413
0.592977713,15.00647647,-0.026819203,-0.000498368,0.020273583,0.000896475
0.594661192,15.00618636,-0.025783214,-0.000477293,0.019116658,0.000864067
0.596420521,15.00590479,-0.024749816,-0.000456306,0.018002285,0.000832166
0.598261584,15.00563164,-0.023719665,-0.000435421,0.01693049,0.000800762
0.6,15.00539116,-0.02279048,-0.000416615,0.015997114,0.000772778


==> data/temp_differentTolerances.csv <==
0.0000000000,15.0000000000,,0.0000000000,15.0000000000,,0.0000000000,15.0000000000,,0.0000000000,15.0000000000,,0.0000000000,15.0000000000
0.0001000000,15.0000119158,,0.0001000000,15.0000119158,,0.0001000000,15.0000119158,,0.0001000000,15.0000119158,,0.0001000000,15.0000047162
0.0003000000,15.0000901979,,0.0003000000,15.0000901979,,0.0003000000,15.0000901979,,0.0003000000,15.0000901979,,0.0003000000,15.0000045999
0.0007000000,15.0004935242,,0.0007000000,15.0004935242,,0.0007000000,15.0004935242,,0.0006833042,15.0000459212,,0.0005894507,15.0000048919
0.0015000000,15.0024886010,,0.0015000000,15.0024886010,,0.0015000000,15.0004367411,,0.0010738742,15.0000686087,,0.0011683521,15.0000111282
0.0031000000,15.0119224038,,0.0031000000,15.0119224038,,0.0027175589,15.0003472801,,0.0018064085,15.0000573708,,0.0022572832,15.0000363429
0.0063000000,15.0545943617,,0.0058025021,15.0030656849,,0.0051526766,15.0004895601,,0.0032282702,15.0001020224,,0.0035918438,15.0000854993
0.0127000000,15.0360318601,,0.0082741413,15.0038934562,,0.0100229120,15.0009821175,,0.0057022301,15.0002410873,,0.0050744143,15.0001663295
0.0215791989,15.0494187275,,0.0123891788,15.0041820865,,0.0197633829,15.0024646122,,0.0102344760,15.0006556692,,0.0064689765,15.0002620134
0.0393375968,15.0258126516,,0.0206192537,15.0058818433,,0.0392443246,15.0068395593,,0.0153508551,15.0013214198,,0.0080262396,15.0003919639
0.0747202597,15.0400179511,,0.0370794037,15.0103162628,,0.0578228276,15.0135719822,,0.0208792712,15.0022468236,,0.0095855483,15.0005453073
0.1386871901,15.0839797695,,0.0699997035,15.0200778036,,0.0759559298,15.0223077046,,0.0267713592,15.0034750570,,0.0111704101,15.0007229359
0.2000000000,15.1512495608,,0.1257741159,15.0594686548,,0.0951271299,15.0339110669,,0.0325789230,15.0049020237,,0.0128299034,15.0009312017
0.2250000000,15.1468686088,,0.1788848385,15.1151759732,,0.1142543522,15.0479291312,,0.0387104584,15.0066507484,,0.0145395823,15.0011683458
0.2695649386,15.3663423097,,0.2000000000,15.1422943320,,0.1332262843,15.0642858535,,0.0447606516,15.0086032171,,0.0162935598,15.0014349735
0.3000000000,15.6341601557,,0.2220336385,15.1444753112,,0.1520197632,15.0829319518,,0.0509963836,15.0108508552,,0.0180646927,15.0017273530
0.3250000000,15.6512343016,,0.2250000000,15.1443929020,,0.1706756905,15.1041763060,,0.0572628598,15.0133562607,,0.0198653656,15.0020472914
0.3382925889,16.0052080926,,0.2323848966,15.1662096304,,0.1881740913,15.1260396422,,0.0634387769,15.0160606717,,0.0217125327,15.0023985750
0.3500000000,16.4895743664,,0.2392828403,15.1947195220,,0.2000000000,15.1418091195,,0.0696924638,15.0190419950,,0.0235880624,15.0027814352
0.3594409889,16.6508973558,,0.2512718736,15.2538121378,,0.2043131284,15.1435882509,,0.0758963565,15.0222415113,,0.0253791825,15.0031677022
0.3694792931,16.6840467537,,0.2688898736,15.3534621584,,0.2085280585,15.1443093134,,0.0820836961,15.0257127156,,0.0273258189,15.0036113029
0.3825674550,16.7303071450,,0.2854932617,15.4675219633,,0.2150262902,15.1446659170,,0.0878123128,15.0291462814,,0.0292545904,15.0040735299
0.4000000000,16.7701902123,,0.2950233631,15.5604565114,,0.2250000000,15.1446204624,,0.0938789448,15.0330242910,,0.0312409967,15.0045745172
0.4081624380,16.4303788257,,0.3000000000,15.6234036486,,0.2273322067,15.1485257311,,0.0998659790,15.0370858290,,0.0331798442,15.0050897456
0.4160040179,16.0466853076,,0.3045548609,15.6570150200,,0.2299731286,15.1556602686,,0.1059373866,15.0414508520,,0.0350418036,15.0056057631
0.4250000000,15.6875360281,,0.3091793949,15.6632908191,,0.2324084689,15.1640058373,,0.1119173874,15.0459901825,,0.0370354982,15.0061824521
0.4345776086,15.5650308784,,0.3134616253,15.6711892826,,0.2352868248,15.1755768713,,0.1179123009,15.0507858346,,0.0390004577,15.0067739171
0.4436882393,15.5311356170,,0.3220260861,15.6794492276,,0.2386107947,15.1899881912,,0.1238432486,15.0557708245,,0.0410087373,15.0074041656
0.4500000000,15.5105128974,,0.3250000000,15.6860336123,,0.2435251459,15.2131626896,,0.1297785749,15.0610019878,,0.0429408238,15.0080332655
0.4656583446,15.3434200932,,0.3272347574,15.7191955283,,0.2487865435,15.2396618940,,0.1356825839,15.0664456812,,0.0449377190,15.0087074668
0.4858222790,15.2044271541,,0.3294065279,15.7510548051,,0.2549905741,15.2727695398,,0.1415901878,15.0721348736,,0.0469238127,15.0094014980
0.5000000000,15.1606482516,,0.3313056276,15.7928274238,,0.2618555536,15.3114231948,,0.1474704939,15.0780375547,,0.0489337370,15.0101279721
0.5100000000,15.1373496654,,0.3338588530,15.8547421829,,0.2692194430,15.3552748560,,0.1533580779,15.0841895259,,0.0509348815,15.0108751313
0.5300000000,15.1129883702,,0.3362087925,15.9221848801,,0.2722812273,15.3741365192,,0.1592202640,15.0905629349,,0.0529434190,15.0116507239
0.5700000000,15.0992110887,,0.3398197336,16.0407821084,,0.2747240684,15.3899463075,,0.1649915629,15.0970713494,,0.0548842116,15.0124241668
0.6000000000,15.0583583457,,0.3441183374,16.2073267247,,0.2792416446,15.4207408953,,0.1708539764,15.1039237178,,0.0568358647,15.0132252263
,,,0.3481869161,16.3869150496,,0.2837039354,15.4536399173,,0.1766865951,15.1109784831,,0.0588152691,15.0140616170
,,,0.3500000000,16.4708463193,,0.2872282833,15.4819468679,,0.1825582475,15.1183230352,,0.0607924868,15.0149209357
,,,0.3520344698,16.5391538077,,0.2900206570,15.5069257123,,0.1883921895,15.1258595677,,0.0627761989,15.0158071433
,,,0.3539580820,16.5858468827,,0.2925066205,15.5316327546,,0.1942427750,15.1336587799,,0.0647560889,15.0167156938
,,,0.3562072461,16.6270054771,,0.2950073661,15.5589500192,,0.2000000000,15.1415660243,,0.0667345437,15.0176477238
,,,0.3591397636,16.6658573270,,0.2974733339,15.5888674032,,0.2012138318,15.1427258236,,0.0687075677,15.0186013263
,,,0.3627247258,16.6995786612,,0.2996915401,15.6182627439,,0.2022056394,15.1434522743,,0.0706761356,15.0195769177
,,,0.3673110238,16.7296164505,,0.3000000000,15.6224019017,,0.2032765677,15.1439619666,,0.0726396182,15.0205741237
,,,0.3732880319,16.7567356920,,0.3009210587,15.6329874729,,0.2042651523,15.1443125629,,0.0745984594,15.0215931055
,,,0.3803384349,16.7795590574,,0.3018662058,15.6412227074,,0.2056830544,15.1446371258,,0.0765526612,15.0226337995
,,,0.3895692380,16.8000400923,,0.3027657186,15.6479788762,,0.2072429209,15.1448387849,,0.0785025462,15.0236962991
,,,0.4000000000,16.8032326589,,0.3041170198,15.6560152467,,0.2091517986,15.1449349776,,0.0802287136,15.0246626897
,,,0.4023639061,16.7483373155,,0.3054745053,15.6624644152,,0.2114870633,15.1449628773,,0.0819293057,15.0256329543
,,,0.4039629778,16.6866691330,,0.3071235042,15.6684985261,,0.2151871984,15.1449164654,,0.0838874715,15.0267756643
,,,0.4056659664,16.6153454189,,0.3089706581,15.6736656348,,0.2180877656,15.1446029312,,0.0857454915,15.0278817094
,,,0.4079901090,16.4933160757,,0.3111976370,15.6783646493,,0.2209082167,15.1444100233,,0.0877135197,15.0290795350
,,,0.4101770622,16.3790101941,,0.3139058444,15.6827149126,,0.2250000000,15.1441110711,,0.0895761168,15.0302385387
,,,0.4145509687,16.1458372527,,0.3173899875,15.6871192150,,0.2257384909,15.1445423096,,0.0914055288,15.0313991610
,,,0.4190718455,15.9246197126,,0.3221460454,15.6921411442,,0.2262875771,15.1451147748,,0.0933104872,15.0326319847
,,,0.4227880354,15.7674980640,,0.3250000000,15.6928366203,,0.2268535914,15.1459382424,,0.0951921422,15.0338732837
,,,0.4250000000,15.6850678305,,0.3257786782,15.6976868020,,0.2274247414,15.1470313629,,0.0970953411,15.0351529464
,,,0.4271817029,15.6242175924,,0.3265465611,15.7036907765,,0.2279703776,15.1482011779,,0.0989889823,15.0364501174
,,,0.4295505232,15.5837777393,,0.3272197981,15.7119422406,,0.2285939209,15.1498118602,,0.1008868025,15.0377742042
,,,0.4318124318,15.5584728788,,0.3278371931,15.7192902719,,0.2291653834,15.1513000491,,0.1027818231,15.0391203923
,,,0.4348736134,15.5351182462,,0.3285774370,15.7308687600,,0.2298502988,15.1533325546,,0.1046751679,15.0404895260
,,,0.4392153972,15.5148985359,,0.3292473409,15.7420850762,,0.2305040717,15.1553816376,,0.1065634428,15.0418790572
,,,0.4448377992,15.5052355753,,0.3300403274,15.7577077706,,0.2312822590,15.1580721943,,0.1084500598,15.0432914063
,,,0.4500000000,15.4971067123,,0.3308214329,15.7736527487,,0.2320218704,15.1607321718,,0.1103354690,15.0447269220
,,,0.4536463087,15.4611972630,,0.3317879771,15.7960823170,,0.2329506251,15.1643145237,,0.1122183002,15.0461845837
,,,0.4571166301,15.4228946697,,0.3326697595,15.8173491519,,0.2338433498,15.1678528954,,0.1140973071,15.0476633526
,,,0.4640572728,15.3537961546,,0.3337382930,15.8457940423,,0.2350111562,15.1727303801,,0.1159742956,15.0491645995
,,,0.4753862574,15.2662482497,,0.3347206737,15.8727873630,,0.2361121554,15.1774448205,,0.1178490299,15.0506880611
,,,0.4856957458,15.2042378419,,0.3358715343,15.9071618570,,0.2374810617,15.1835443284,,0.1197234468,15.0522353261
,,,0.4979109687,15.1546938567,,0.3369197684,15.9396192260,,0.2388103980,15.1896267798,,0.1215955312,15.0538047168
,,,0.5000000000,15.1471428001,,0.3382093671,15.9819707725,,0.2404503611,15.1973314769,,0.1234660097,15.0553967229
,,,0.5079642692,15.1111813897,,0.3394527667,16.0243460208,,0.2421850742,15.2056779534,,0.1253382558,15.0570143811
,,,0.5100000000,15.1054830460,,0.3408462339,16.0745087828,,0.2440840202,15.2150339548,,0.1272044714,15.0586507518
,,,0.5226502065,15.0916655143,,0.3421426644,16.1233908615,,0.2460416017,15.2248528953,,0.1290746989,15.0603147513
,,,0.5300000000,15.0943200611,,0.3432815127,16.1691244513,,0.2483288576,15.2365886233,,0.1309399470,15.0619983272
,,,0.5422693611,15.0940576346,,0.3443612401,16.2135468843,,0.2504599138,15.2477392626,,0.1328057634,15.0637064703
,,,0.5475774137,15.0558022097,,0.3459983564,16.2817831117,,0.2527316316,15.2598627784,,0.1346693804,15.0654365314
,,,0.5526250885,15.0494555869,,0.3467811526,16.3182106106,,0.2549945765,15.2721654137,,0.1365360303,15.0671935440
,,,0.5571760704,15.0432176764,,0.3475076568,16.3513785739,,0.2573283859,15.2850894821,,0.1383969083,15.0689691737
,,,0.5662780341,15.0359573056,,0.3489326011,16.4181154700,,0.2596690884,15.2982863797,,0.1402568142,15.0707679618
,,,0.5841019939,15.0278170945,,0.3500000000,16.4694247009,,0.2620351247,15.3118659375,,0.1421135556,15.0725876294
,,,0.6000000000,15.0201714063,,0.3505363537,16.4927632744,,0.2643977836,15.3256692477,,0.1439731537,15.0744340769
,,,,,,0.3510369096,16.5126464654,,0.2667457119,15.3396394545,,0.1458330420,15.0763048091
,,,,,,0.3515426784,16.5306567305,,0.2690351091,15.3535269349,,0.1476930128,15.0781997961
,,,,,,0.3520850277,16.5478439247,,0.2712209001,15.3670694494,,0.1495463520,15.0801121145
,,,,,,0.3526547943,16.5642599628,,0.2732478136,15.3799211701,,0.1513974037,15.0820459529
,,,,,,0.3533384963,16.5819328117,,0.2748783108,15.3904882863,,0.1532534804,15.0840104932
,,,,,,0.3540616919,16.5986745139,,0.2763906056,15.4005118604,,0.1550550132,15.0859410974
,,,,,,0.3548562602,16.6150647275,,0.2779815130,15.4113512635,,0.1568733875,15.0879129191
,,,,,,0.3557127362,16.6307451849,,0.2794051349,15.4213061618,,0.1587212141,15.0899407199
,,,,,,0.3566426665,16.6457886378,,0.2808122973,15.4314390762,,0.1605625359,15.0919850210
,,,,,,0.3576524548,16.6601528124,,0.2820880847,15.4408705355,,0.1624189665,15.0940701847
,,,,,,0.3587519069,16.6738383663,,0.2833734024,15.4506503854,,0.1642694799,15.0961728646
,,,,,,0.3599536890,16.6868686291,,0.2845663086,15.4599669849,,0.1661147471,15.0982935118
,,,,,,0.3612750049,16.6992903359,,0.2857747714,15.4696836038,,0.1679636460,15.1004422644
,,,,,,0.3627357079,16.7111504607,,0.2867136145,15.4774324616,,0.1698145745,15.1026172541
,,,,,,0.3643631286,16.7225246884,,0.2876697656,15.4855562607,,0.1716698747,15.1048215266
,,,,,,0.3661899849,16.7334849705,,0.2886391412,15.4940196505,,0.1735188392,15.1070421373
,,,,,,0.3682562342,16.7441014683,,0.2894318988,15.5012329601,,0.1753740638,15.1092943330
,,,,,,0.3706086943,16.7546130077,,0.2901769090,15.5081726387,,0.1772256725,15.1115661876
,,,,,,0.3734526674,16.7654114006,,0.2909226459,15.5154018563,,0.1790760183,15.1138606668
,,,,,,0.3765479489,16.7753933806,,0.2916095627,15.5221788424,,0.1809199039,15.1161711354
,,,,,,0.3801025091,16.7851271784,,0.2922909018,15.5291466962,,0.1827648459,15.1185067675
,,,,,,0.3841988411,16.7945783482,,0.2929649397,15.5361620748,,0.1846158046,15.1208740276
,,,,,,0.3888674604,16.8035612116,,0.2936875702,15.5439723775,,0.1864653360,15.1232635480
,,,,,,0.3941636779,16.8119588188,,0.2943384793,15.5511025843,,0.1883118080,15.1256733687
,,,,,,0.4000000000,16.8194900991,,0.2950378202,15.5590326652,,0.1901491385,15.1280951177
,,,,,,0.4005956528,16.8141448212,,0.2956903088,15.5665570602,,0.1919934155,15.1305501347
,,,,,,0.4010450837,16.8073333235,,0.2963791652,15.5747949796,,0.1938322603,15.1330216278
,,,,,,0.4014848583,16.7991478565,,0.2969959085,15.5822635510,,0.1956833263,15.1355334313
,,,,,,0.4018612243,16.7896859743,,0.2976416458,15.5903582923,,0.1975368239,15.1380726393
,,,,,,0.4022435300,16.7793612357,,0.2982402936,15.5979864285,,0.1993858800,15.1406298277
,,,,,,0.4026518915,16.7660074111,,0.2987907492,15.6052600127,,0.2000000000,15.1414778170
,,,,,,0.4030623152,16.7520721286,,0.2993277612,15.6124179600,,0.2002544444,15.1418091292
,,,,,,0.4035850967,16.7316348364,,0.3000000000,15.6216574800,,0.2004721556,15.1420728063
,,,,,,0.4040611369,16.7123862722,,0.3003006901,15.6255782662,,0.2006918322,15.1423188045
,,,,,,0.4045954138,16.6881448197,,0.3005616971,15.6287881503,,0.2009317619,15.1425630552
,,,,,,0.4050956662,16.6654664651,,0.3008139564,15.6316896389,,0.2011662144,15.1427842858
,,,,,,0.4057127714,16.6351425004,,0.3010913204,15.6346486810,,0.2014422842,15.1430226219
,,,,,,0.4063166319,16.6050822282,,0.3013696170,15.6374542594,,0.2017222445,15.1432433343
,,,,,,0.4072073732,16.5581348894,,0.3017066933,15.6406229204,,0.2020209654,15.1434569415
,,,,,,0.4080149831,16.5150918261,,0.3020412334,15.6435596889,,0.2023304219,15.1436567221
,,,,,,0.4091096097,16.4546232108,,0.3024009958,15.6464945996,,0.2026554548,15.1438449069
,,,,,,0.4102200058,16.3933237592,,0.3027696079,15.6492862181,,0.2029949151,15.1440172193
,,,,,,0.4124407981,16.2699808373,,0.3031570613,15.6520015148,,0.2033303913,15.1441691246
,,,,,,0.4142664797,16.1704609931,,0.3035593539,15.6546046507,,0.2037144487,15.1443212335
,,,,,,0.4156459251,16.0978060015,,0.3039806408,15.6571138853,,0.2041088838,15.1444566737
,,,,,,0.4170572462,16.0257346593,,0.3044205439,15.6595196709,,0.2045309288,15.1445803046
,,,,,,0.4183492090,15.9616918551,,0.3048827518,15.6618326749,,0.2049741171,15.1446892358
,,,,,,0.4194102051,15.9112357907,,0.3053674151,15.6640454880,,0.2054453229,15.1447842230
,,,,,,0.4203015778,15.8711674928,,0.3058784162,15.6661673426,,0.2059460729,15.1448645784
,,,,,,0.4212362467,15.8311068884,,0.3064184352,15.6681993865,,0.2064813896,15.1449300964
,,,,,,0.4222641030,15.7887358100,,0.3069901338,15.6701427152,,0.2070559621,15.1449793206
,,,,,,0.4234726217,15.7413601244,,0.3075986513,15.6720050960,,0.2076617539,15.1450148549
,,,,,,0.4246402808,15.6979716108,,0.3082486495,15.6737904953,,0.2083890556,15.1450378209
,,,,,,0.4250000000,15.6849735408,,0.3089462448,15.6755054738,,0.2091692285,15.1450476762
,,,,,,0.4255935310,15.6652169611,,0.3096995019,15.6771593542,,0.2101520952,15.1450476489
,,,,,,0.4262527560,15.6461126247,,0.3105186623,15.6787634462,,0.2108567361,15.1450198352
,,,,,,0.4268487247,15.6305758905,,0.3114163499,15.6803309917,,0.2115532752,15.1449858477
,,,,,,0.4275620700,15.6141938160,,0.3124096097,15.6818804049,,0.2128949651,15.1448953233
,,,,,,0.4282840173,15.5996069245,,0.3135225692,15.6834378355,,0.2140982280,15.1448021053
,,,,,,0.4290747372,15.5857042332,,0.3147890209,15.6850388263,,0.2158298081,15.1446573755
,,,,,,0.4299129649,15.5729613642,,0.3162577728,15.6867328408,,0.2183013460,15.1444452475
,,,,,,0.4308235941,15.5614098372,,0.3180001191,15.6885914251,,0.2214054061,15.1441897650
,,,,,,0.4317430000,15.5513377651,,0.3201385624,15.6907333634,,0.2239751892,15.1439962289
,,,,,,0.4328704945,15.5410045986,,0.3228587263,15.6933286550,,0.2250000000,15.1439281215
,,,,,,0.4340615091,15.5318907827,,0.3250000000,15.6952744887,,0.2251695158,15.1439431518
,,,,,,0.4354239297,15.5233428564,,0.3252487560,15.6958623799,,0.2253312372,15.1439827454
,,,,,,0.4369316557,15.5157463985,,0.3254576870,15.6965973662,,0.2254901525,15.1440372307
,,,,,,0.4386151697,15.5089461625,,0.3256726103,15.6975368428,,0.2256262300,15.1441119066
,,,,,,0.4405909067,15.5026380965,,0.3258482830,15.6985503727,,0.2257556416,15.1441871122
,,,,,,0.4428985386,15.4968833838,,0.3260282823,15.6996401531,,0.2259012275,15.1443005262
,,,,,,0.4456450704,15.4915978489,,0.3262328503,15.7011372055,,0.2260316242,15.1444061192
,,,,,,0.4489558324,15.4867257382,,0.3264259670,15.7026475672,,0.2261783771,15.1445515140
,,,,,,0.4500000000,15.4858635745,,0.3266392501,15.7045718272,,0.2263152706,15.1446977351
,,,,,,0.4508177928,15.4820244476,,0.3268424098,15.7065096670,,0.2264807294,15.1449009859
,,,,,,0.4514223119,15.4790069355,,0.3270631797,15.7088766661,,0.2266335407,15.1451008775
,,,,,,0.4522136968,15.4725703158,,0.3272719746,15.7112099021,,0.2268044600,15.1453523665
,,,,,,0.4526576809,15.4691842121,,0.3274989208,15.7140160765,,0.2269601306,15.1455922724
,,,,,,0.4535456490,15.4612184578,,0.3277099759,15.7167009488,,0.2271158609,15.1458571620
,,,,,,0.4546951059,15.4492818396,,0.3279425829,15.7199440992,,0.2272687666,15.1461242790
,,,,,,0.4560379726,15.4345970864,,0.3281530437,15.7229608078,,0.2274404233,15.1464502670
,,,,,,0.4583981259,15.4085926213,,0.3284103439,15.7269102769,,0.2276019613,15.1467660751
,,,,,,0.4615418496,15.3761808569,,0.3286493026,15.7306973542,,0.2277797639,15.1471398957
,,,,,,0.4646674609,15.3468829110,,0.3289196212,15.7352448732,,0.2279472752,15.1475010617
,,,,,,0.4675004335,15.3230780396,,0.3291725946,15.7396336459,,0.2281310570,15.1479240865
,,,,,,0.4701921602,15.3019335891,,0.3294553818,15.7448051969,,0.2283024577,15.1483263247
,,,,,,0.4736572753,15.2767857679,,0.3297194564,15.7497700587,,0.2284919366,15.1487988125
,,,,,,0.4772452963,15.2528552629,,0.3300141996,15.7555807082,,0.2286650928,15.1492361657
,,,,,,0.4810506758,15.2297104189,,0.3302876355,15.7611016470,,0.2288601900,15.1497549890
,,,,,,0.4849559998,15.2081474532,,0.3305928981,15.7675399203,,0.2290439034,15.1502547353
,,,,,,0.4890270323,15.1884816544,,0.3308732156,15.7735710693,,0.2292670106,15.1508869163
,,,,,,0.4927623476,15.1729464492,,0.3311882954,15.7806324513,,0.2294779271,15.1514985846
,,,,,,0.4964700508,15.1594549705,,0.3314734154,15.7871250630,,0.2296877575,15.1521298971
,,,,,,0.5000000000,15.1485596343,,0.3317851031,15.7944722384,,0.2299032525,15.1527897257
,,,,,,0.5013210886,15.1403128542,,0.3320863764,15.8016984337,,0.2301462386,15.1535604279
,,,,,,0.5025719317,15.1325153166,,0.3324109944,15.8097580741,,0.2303722327,15.1542891644
,,,,,,0.5050736178,15.1183705245,,0.3327114097,15.8173030857,,0.2306269407,15.1551375639
,,,,,,0.5076932047,15.1048906631,,0.3330417954,15.8258567237,,0.2308622085,15.1559323511
,,,,,,0.5100000000,15.0957916080,,0.3333568694,15.8341220033,,0.2311286086,15.1568600219
,,,,,,0.5114965702,15.0930769305,,0.3336989374,15.8433491817,,0.2313716505,15.1577159527
,,,,,,0.5129072779,15.0917679983,,0.3340271889,15.8523170790,,0.2316194174,15.1586123155
,,,,,,0.5148817440,15.0908273221,,0.3343788700,15.8621812441,,0.2318674732,15.1595173333
,,,,,,0.5179636221,15.0900994134,,0.3347154706,15.8717324068,,0.2321556948,15.1605950694
,,,,,,0.5231695198,15.0902738265,,0.3350755884,15.8822087203,,0.2324251931,15.1616131984
,,,,,,0.5284392680,15.0928322660,,0.3354192196,15.8923111171,,0.2326983106,15.1626698330
,,,,,,0.5300000000,15.0939310840,,0.3357548263,15.9024607677,,0.2329662173,15.1637115269
,,,,,,0.5307835696,15.0913255987,,0.3360650236,15.9119178133,,0.2332802199,15.1649595734
,,,,,,0.5315716320,15.0906310118,,0.3364336055,15.9234188154,,0.2335682957,15.1661120696
,,,,,,0.5324505398,15.0873042702,,0.3367756475,15.9342010718,,0.2339008859,15.1674697906
,,,,,,0.5332880458,15.0838344646,,0.3371848084,15.9473448290,,0.2342066060,15.1687254894
,,,,,,0.5349630576,15.0767246615,,0.3375779891,15.9601377528,,0.2345570836,15.1701924028
,,,,,,0.5383130814,15.0646294788,,0.3380053754,15.9743111733,,0.2348781540,15.1715431202
,,,,,,0.5415635229,15.0546402086,,0.3384047243,15.9877014261,,0.2352441645,15.1731108204
,,,,,,0.5453934081,15.0451220423,,0.3388377545,16.0025017008,,0.2355764712,15.1745393115
,,,,,,0.5492462789,15.0373782296,,0.3392329485,16.0161271781,,0.2359594022,15.1762140594
,,,,,,0.5536524054,15.0304357124,,0.3396681015,16.0313850764,,0.2363021465,15.1777166664
,,,,,,0.5584828783,15.0249492955,,0.3400839788,16.0461218165,,0.2366974600,15.1794781519
,,,,,,0.5635410154,15.0203474130,,0.3405354286,16.0623966835,,0.2370526363,15.1810634993
,,,,,,0.5708149422,15.0156474050,,0.3409496394,16.0774551837,,0.2374586663,15.1829008564
,,,,,,0.5785279314,15.0120165249,,0.3413579531,16.0925232789,,0.2378479310,15.1846691760
,,,,,,0.5887032368,15.0088796638,,0.3416219117,16.1025646824,,0.2382481047,15.1865096614
,,,,,,0.6000000000,15.0080050792,,0.3418784190,16.1125122136,,0.2386585265,15.1884032355
,,,,,,,,,0.3421684160,16.1239004455,,0.2391198956,15.1905580027
,,,,,,,,,0.3425381682,16.1385793748,,0.2395537956,15.1925903608
,,,,,,,,,0.3429762192,16.1561899485,,0.2400334566,15.1948635150
,,,,,,,,,0.3434214802,16.1743203851,,0.2404829945,15.1969991267
,,,,,,,,,0.3438750757,16.1930318743,,0.2409800116,15.1993868141
,,,,,,,,,0.3443257102,16.2118611072,,0.2414452619,15.2016266580
,,,,,,,,,0.3447769365,16.2309589909,,0.2419583152,15.2041232052
,,,,,,,,,0.3452244227,16.2501396798,,0.2424383199,15.2064633014
,,,,,,,,,0.3456715059,16.2695447945,,0.2429654337,15.2090596814
,,,,,,,,,0.3461170837,16.2891235544,,0.2434584272,15.2114920032
,,,,,,,,,0.3465638549,16.3089966193,,0.2439982329,15.2141819438
,,,,,,,,,0.3470087037,16.3290220883,,0.2445029697,15.2167008063
,,,,,,,,,0.3474558157,16.3493879853,,0.2450688653,15.2195524214
,,,,,,,,,0.3479039075,16.3700367167,,0.2455875124,15.2221698041
,,,,,,,,,0.3483535248,16.3909954948,,0.2461654840,15.2251142975
,,,,,,,,,0.3488031196,16.4121908195,,0.2466939347,15.2278100915
,,,,,,,,,0.3492549888,16.4337349934,,0.2472815953,15.2308357558
,,,,,,,,,0.3497049546,16.4554283582,,0.2478181629,15.2336017560
,,,,,,,,,0.3500000000,16.4697604395,,0.2484134172,15.2366981867
,,,,,,,,,0.3501463561,16.4766843606,,0.2489563446,15.2395256572
,,,,,,,,,0.3502804055,16.4828241375,,0.2495567367,15.2426803866
,,,,,,,,,0.3504287650,16.4893544468,,0.2501037264,15.2455575574
,,,,,,,,,0.3505676893,16.4952880463,,0.2507083232,15.2487657958
,,,,,,,,,0.3507292838,16.5019577000,,0.2512585851,15.2516885810
,,,,,,,,,0.3508896784,16.5083621016,,0.2518662752,15.2549445139
,,,,,,,,,0.3510590658,16.5148983955,,0.2524188715,15.2579079657
,,,,,,,,,0.3512316187,16.5213332652,,0.2530295999,15.2612113426
,,,,,,,,,0.3514098519,16.5277536496,,0.2535842485,15.2642139162
,,,,,,,,,0.3515924158,16.5341055308,,0.2541969613,15.2675590068
,,,,,,,,,0.3517804273,16.5404220131,,0.2547533283,15.2705988720
,,,,,,,,,0.3519736919,16.5466884093,,0.2553665064,15.2739774121
,,,,,,,,,0.3521716995,16.5528835865,,0.2559226723,15.2770440408
,,,,,,,,,0.3523753790,16.5590305891,,0.2565358856,15.2804535526
,,,,,,,,,0.3525844658,16.5651162531,,0.2570914557,15.2835445831
,,,,,,,,,0.3527997022,16.5711537478,,0.2577040489,15.2869812598
,,,,,,,,,0.3530198822,16.5771053113,,0.2582585151,15.2900936909
,,,,,,,,,0.3532466320,16.5830091924,,0.2588709608,15.2935600175
,,,,,,,,,0.3534795460,16.5888484130,,0.2594246714,15.2966955887
,,,,,,,,,0.3537189510,16.5946242110,,0.2600359996,15.3001858982
,,,,,,,,,0.3539644579,16.6003232423,,0.2605885046,15.3033418901
,,,,,,,,,0.3542175403,16.6059710896,,0.2611974956,15.3068490824
,,,,,,,,,0.3544764459,16.6115246160,,0.2617472175,15.3100162822
,,,,,,,,,0.3547432696,16.6170226874,,0.2623523646,15.3135314384
,,,,,,,,,0.3550172958,16.6224431369,,0.2628979358,15.3167016945
,,,,,,,,,0.3552984213,16.6277790340,,0.2634977236,15.3202156964
,,,,,,,,,0.3555875533,16.6330422304,,0.2640378901,15.3233813944
,,,,,,,,,0.3558850064,16.6382313845,,0.2646303702,15.3268824624
,,,,,,,,,0.3561904286,16.6433354515,,0.2651633866,15.3300330160
,,,,,,,,,0.3565051169,16.6483688779,,0.2657449966,15.3334996613
,,,,,,,,,0.3568281722,16.6533117548,,0.2662678993,15.3366171172
,,,,,,,,,0.3571608401,16.6581785345,,0.2668356819,15.3400311684
,,,,,,,,,0.3575041539,16.6629514839,,0.2673450952,15.3430978798
,,,,,,,,,0.3578390737,16.6674072656,,0.2679432478,15.3467231077
,,,,,,,,,0.3582070580,16.6720786262,,0.2685228436,15.3502456785
,,,,,,,,,0.3585819492,16.6766168031,,0.2690559429,15.3535144887
,,,,,,,,,0.3589715424,16.6811114263,,0.2695493758,15.3565444140
,,,,,,,,,0.3593744967,16.6855376926,,0.2700973233,15.3599328596
,,,,,,,,,0.3597906783,16.6898875334,,0.2706386729,15.3632924863
,,,,,,,,,0.3602213755,16.6941688408,,0.2711632719,15.3665750086
,,,,,,,,,0.3606684390,16.6983935474,,0.2716618812,15.3697030198
,,,,,,,,,0.3611332769,16.7025652541,,0.2721495642,15.3727869411
,,,,,,,,,0.3616146236,16.7066655526,,0.2726344822,15.3758649424
,,,,,,,,,0.3621149842,16.7107106073,,0.2731394381,15.3790980197
,,,,,,,,,0.3626375956,16.7147148911,,0.2736047877,15.3820873579
,,,,,,,,,0.3631787567,16.7186464426,,0.2740794237,15.3851620750
,,,,,,,,,0.3637474227,16.7225598164,,0.2745363780,15.3881357148
,,,,,,,,,0.3643392617,16.7264157980,,0.2750048732,15.3912116595
,,,,,,,,,0.3649577993,16.7302306644,,0.2754431098,15.3941004140
,,,,,,,,,0.3656064949,16.7340162640,,0.2758892528,15.3970695597
,,,,,,,,,0.3662861138,16.7377674050,,0.2762990771,15.3998061469
,,,,,,,,,0.3669988293,16.7414870924,,0.2767351400,15.4027446914
,,,,,,,,,0.3677475081,16.7451810825,,0.2771440150,15.4055137201
,,,,,,,,,0.3685351133,16.7489191015,,0.2775691350,15.4084200205
,,,,,,,,,0.3694046301,16.7528106739,,0.2779655093,15.4111418884
,,,,,,,,,0.3702690671,16.7564805883,,0.2783752390,15.4139834495
,,,,,,,,,0.3712195002,16.7602805938,,0.2787526210,15.4166110956
,,,,,,,,,0.3721653958,16.7638502164,,0.2791486560,15.4193971863
,,,,,,,,,0.3731720510,16.7674399787,,0.2795087973,15.4219396731
,,,,,,,,,0.3742394803,16.7710357016,,0.2798924729,15.4246741479
,,,,,,,,,0.3753676860,16.7746214446,,0.2802584144,15.4272958861
,,,,,,,,,0.3765497267,16.7781653413,,0.2806451772,15.4300939307
,,,,,,,,,0.3777950420,16.7816874699,,0.2810056353,15.4327142998
,,,,,,,,,0.3791104132,16.7851929107,,0.2813831700,15.4354864699
,,,,,,,,,0.3804883205,16.7886477831,,0.2817321664,15.4380605917
,,,,,,,,,0.3819256599,16.7920387491,,0.2820530259,15.4404553786
,,,,,,,,,0.3834411062,16.7953990601,,0.2823533437,15.4427090368
,,,,,,,,,0.3850287024,16.7986998246,,0.2827099872,15.4454115666
,,,,,,,,,0.3866760464,16.8019103701,,0.2830422887,15.4479428099
,,,,,,,,,0.3884082360,16.8050700585,,0.2833943029,15.4506517692
,,,,,,,,,0.3902182574,16.8081540424,,0.2837197285,15.4531680979
,,,,,,,,,0.3921051522,16.8111483447,,0.2840624532,15.4558462395
,,,,,,,,,0.3940595860,16.8140345691,,0.2843767979,15.4583134852
,,,,,,,,,0.3961113803,16.8168487905,,0.2847084767,15.4609452403
,,,,,,,,,0.3982580787,16.8195728320,,0.2850104088,15.4633508675
,,,,,,,,,0.4000000000,16.8216286523,,0.2853309100,15.4659332196
,,,,,,,,,0.4001390688,16.8214198435,,0.2856207664,15.4682778326
,,,,,,,,,0.4002554476,16.8210129036,,0.2859289424,15.4707964025
,,,,,,,,,0.4003775491,16.8203965040,,0.2862233727,15.4732171768
,,,,,,,,,0.4004805117,16.8196381726,,0.2865291318,15.4757583510
,,,,,,,,,0.4005869382,16.8187442595,,0.2868142649,15.4781419812
,,,,,,,,,0.4007077164,16.8174478248,,0.2871073883,15.4806199612
,,,,,,,,,0.4008169136,16.8161569894,,0.2873797111,15.4829354368
,,,,,,,,,0.4009359517,16.8144767116,,0.2876604371,15.4853500317
,,,,,,,,,0.4010459923,16.8128265377,,0.2879205768,15.4876006350
,,,,,,,,,0.4011676938,16.8107451043,,0.2881914065,15.4899713237
,,,,,,,,,0.4012835452,16.8086508223,,0.2884422837,15.4921804433
,,,,,,,,,0.4013959847,16.8063729502,,0.2887047183,15.4945188830
,,,,,,,,,0.4015077714,16.8040490058,,0.2889478514,15.4966985297
,,,,,,,,,0.4016353365,16.8011177755,,0.2891837776,15.4988387515
,,,,,,,,,0.4017511303,16.7983933171,,0.2894152587,15.5009666002
,,,,,,,,,0.4018826900,16.7950121861,,0.2896304437,15.5029619036
,,,,,,,,,0.4020008313,16.7919230948,,0.2898874134,15.5053684168
,,,,,,,,,0.4021208924,16.7885616249,,0.2901385804,15.5077440823
,,,,,,,,,0.4022453422,16.7849712042,,0.2903934082,15.5101783859
,,,,,,,,,0.4023800795,16.7808655925,,0.2906475587,15.5126304528
,,,,,,,,,0.4025195163,16.7764962338,,0.2909005975,15.5150959070
,,,,,,,,,0.4026804541,16.7711868272,,0.2911532275,15.5175815847
,,,,,,,,,0.4028297986,16.7661218012,,0.2914048419,15.5200816230
,,,,,,,,,0.4029769001,16.7608985871,,0.2916547947,15.5225891420
,,,,,,,,,0.4031261702,16.7554994583,,0.2919050746,15.5251242794
,,,,,,,,,0.4032932729,16.7491853375,,0.2921535577,15.5276652887
,,,,,,,,,0.4034479952,16.7432441539,,0.2924019731,15.5302297791
,,,,,,,,,0.4036221330,16.7362796329,,0.2926495056,15.5328093160
,,,,,,,,,0.4037809549,16.7298475955,,0.2928963571,15.5354058571
,,,,,,,,,0.4039623767,16.7222488884,,0.2931428044,15.5380222235
,,,,,,,,,0.4041359164,16.7148681302,,0.2933889270,15.5406594696
,,,,,,,,,0.4043281222,16.7064142154,,0.2936334407,15.5433033889
,,,,,,,,,0.4045033944,16.6986300232,,0.2938786746,15.5459794362
,,,,,,,,,0.4047038210,16.6894663521,,0.2941220634,15.5486592618
,,,,,,,,,0.4048914768,16.6807976382,,0.2943662026,15.5513718257
,,,,,,,,,0.4051039988,16.6707185619,,0.2946078380,15.5540805000
,,,,,,,,,0.4053035202,16.6611668437,,0.2948502444,15.5568221474
,,,,,,,,,0.4055289659,16.6501072281,,0.2950908690,15.5595680034
,,,,,,,,,0.4057386426,16.6397720473,,0.2953300035,15.5623209362
,,,,,,,,,0.4060138720,16.6259577588,,0.2955689838,15.5650965647
,,,,,,,,,0.4062736819,16.6127807568,,0.2958056734,15.5678700572
,,,,,,,,,0.4065307434,16.5995202090,,0.2960404650,15.5706453996
,,,,,,,,,0.4067979319,16.5856120805,,0.2962751278,15.5734439829
,,,,,,,,,0.4070775290,16.5708318725,,0.2965061697,15.5762236811
,,,,,,,,,0.4073634066,16.5556123207,,0.2967363891,15.5790181629
,,,,,,,,,0.4077114997,16.5368138011,,0.2969635575,15.5817999708
,,,,,,,,,0.4080316953,16.5194123404,,0.2971895385,15.5845919322
,,,,,,,,,0.4084360510,16.4971650692,,0.2974125216,15.5873714858
,,,,,,,,,0.4088024472,16.4769163258,,0.2976331212,15.5901456979
,,,,,,,,,0.4092732615,16.4506264354,,0.2978524382,15.5929286499
,,,,,,,,,0.4097000171,16.4267983421,,0.2980680919,15.5956893999
,,,,,,,,,0.4105535282,16.3789045027,,0.2982830997,15.5984664774
,,,,,,,,,0.4113365120,16.3349666696,,0.2984955909,15.6012357528
,,,,,,,,,0.4121772681,16.2879569288,,0.2987054449,15.6039948935
,,,,,,,,,0.4128027861,16.2531962330,,0.2989147282,15.6067710141
,,,,,,,,,0.4133378749,16.2236612311,,0.2991220230,15.6095451641
,,,,,,,,,0.4138158715,16.1974888572,,0.2993279142,15.6123246189
,,,,,,,,,0.4142567937,16.1735457463,,0.2995336580,15.6151268235
,,,,,,,,,0.4146871299,16.1503460855,,0.2997363282,15.6179106695
,,,,,,,,,0.4150813478,16.1292924964,,0.2999416462,15.6207555832
,,,,,,,,,0.4155209288,16.1061025213,,0.3000000000,15.6215649592
,,,,,,,,,0.4159164332,16.0854285109,,0.3000774422,15.6226248756
,,,,,,,,,0.4163682755,16.0620740005,,0.3001527635,15.6236377490
,,,,,,,,,0.4167897021,16.0405360605,,0.3002274998,15.6246233531
,,,,,,,,,0.4172122584,16.0191982090,,0.3003107312,15.6256942971
,,,,,,,,,0.4176197605,15.9988695973,,0.3003883002,15.6266744870
,,,,,,,,,0.4180222531,15.9790422981,,0.3004792125,15.6277991549
,,,,,,,,,0.4184163170,15.9598785765,,0.3005676324,15.6288708021
,,,,,,,,,0.4188050688,15.9412210247,,0.3006600224,15.6299671708
,,,,,,,,,0.4191884925,15.9230662433,,0.3007529263,15.6310467826
,,,,,,,,,0.4195672746,15.9053775856,,0.3008480389,15.6321288033
,,,,,,,,,0.4198129325,15.8941608829,,0.3009442826,15.6332004011
,,,,,,,,,0.4200717793,15.8826217584,,0.3010417891,15.6342629451
,,,,,,,,,0.4203094719,15.8721116576,,0.3011409335,15.6353199684
,,,,,,,,,0.4207124122,15.8545043426,,0.3012411299,15.6363651543
,,,,,,,,,0.4211130551,15.8372614869,,0.3013431849,15.6374063693
,,,,,,,,,0.4214953698,15.8210523045,,0.3014463152,15.6384353715
,,,,,,,,,0.4218768786,15.8051245926,,0.3015510640,15.6394570278
,,,,,,,,,0.4222528436,15.7896725195,,0.3016566601,15.6404638538
,,,,,,,,,0.4226264863,15.7745596789,,0.3017641616,15.6414655744
,,,,,,,,,0.4229975974,15.7597933760,,0.3018730078,15.6424565348
,,,,,,,,,0.4233659679,15.7453792019,,0.3019832709,15.6434371127
,,,,,,,,,0.4237324482,15.7312824590,,0.3020949820,15.6444071862
,,,,,,,,,0.4240966212,15.7175174313,,0.3022079159,15.6453647477
,,,,,,,,,0.4244589483,15.7040649751,,0.3023227449,15.6463150545
,,,,,,,,,0.4248194873,15.6909215215,,0.3024389067,15.6472531534
,,,,,,,,,0.4250000000,15.6844214451,,0.3025567328,15.6481815631
,,,,,,,,,0.4251813374,15.6780532458,,0.3026764709,15.6491015366
,,,,,,,,,0.4253568766,15.6720924089,,0.3027971505,15.6500056371
,,,,,,,,,0.4255484442,15.6658519206,,0.3029199791,15.6509025655
,,,,,,,,,0.4257283158,15.6601852706,,0.3030443522,15.6517876353
,,,,,,,,,0.4259311478,15.6540296472,,0.3031707604,15.6526637299
,,,,,,,,,0.4261324937,15.6481408401,,0.3032982774,15.6535246191
,,,,,,,,,0.4263422355,15.6422382864,,0.3034286601,15.6543815377
,,,,,,,,,0.4265542199,15.6365005130,,0.3035604530,15.6552246176
,,,,,,,,,0.4267713800,15.6308535200,,0.3036945275,15.6560589797
,,,,,,,,,0.4269919109,15.6253481695,,0.3038301777,15.6568800827
,,,,,,,,,0.4272169545,15.6199598470,,0.3039682801,15.6576927906
,,,,,,,,,0.4274462274,15.6146996267,,0.3041082119,15.6584930294
,,,,,,,,,0.4276800328,15.6095638184,,0.3042501199,15.6592817144
,,,,,,,,,0.4279189244,15.6045445182,,0.3043951997,15.6600648176
,,,,,,,,,0.4281630267,15.5996436365,,0.3045421904,15.6608350272
,,,,,,,,,0.4284126332,15.5948592265,,0.3046913442,15.6615937118
,,,,,,,,,0.4286683537,15.5901845419,,0.3048438029,15.6623458455
,,,,,,,,,0.4289302914,15.5856223352,,0.3049977720,15.6630825525
,,,,,,,,,0.4291990730,15.5811666066,,0.3051552126,15.6638127223
,,,,,,,,,0.4294750732,15.5768461469,,0.3053149356,15.6645306724
,,,,,,,,,0.4297416961,15.5728678729,,0.3054784016,15.6652423205
,,,,,,,,,0.4300389162,15.5686636851,,0.3056442875,15.6659416475
,,,,,,,,,0.4303368686,15.5646674343,,0.3058138589,15.6666332788
,,,,,,,,,0.4306491544,15.5607047448,,0.3059855847,15.6673110673
,,,,,,,,,0.4309686335,15.5568725186,,0.3061620601,15.6679843411
,,,,,,,,,0.4312997554,15.5531239471,,0.3063405113,15.6686425291
,,,,,,,,,0.4316410091,15.5494822116,,0.3065239721,15.6692964131
,,,,,,,,,0.4319944364,15.5459324257,,0.3067114171,15.6699413753
,,,,,,,,,0.4323599109,15.5424821724,,0.3069017096,15.6705734638
,,,,,,,,,0.4327390750,15.5391233302,,0.3070970104,15.6711994025
,,,,,,,,,0.4331321303,15.5358608116,,0.3072965885,15.6718163789
,,,,,,,,,0.4335408140,15.5326879421,,0.3075011970,15.6724260985
,,,,,,,,,0.4339655489,15.5296085927,,0.3077102243,15.6730263104
,,,,,,,,,0.4344082473,15.5266166185,,0.3079245115,15.6736188408
,,,,,,,,,0.4348700053,15.5237127473,,0.3081435361,15.6742022048
,,,,,,,,,0.4353523589,15.5209045394,,0.3083701080,15.6747826497
,,,,,,,,,0.4358467720,15.5182638653,,0.3086001582,15.6753498083
,,,,,,,,,0.4363415028,15.5158073612,,0.3088387661,15.6759154096
,,,,,,,,,0.4369036203,15.5132330648,,0.3090828809,15.6764716738
,,,,,,,,,0.4374831060,15.5107858672,,0.3093346623,15.6770231817
,,,,,,,,,0.4381044921,15.5083746977,,0.3095949694,15.6775709979
,,,,,,,,,0.4387566699,15.5060523604,,0.3098631366,15.6781129267
,,,,,,,,,0.4394511636,15.5037887152,,0.3101391782,15.6786486808
,,,,,,,,,0.4401871270,15.5015971417,,0.3104255501,15.6791822299
,,,,,,,,,0.4409716561,15.4994668525,,0.3107211470,15.6797110989
,,,,,,,,,0.4418098684,15.4973957064,,0.3110292059,15.6802401792
,,,,,,,,,0.4427072739,15.4953812622,,0.3113481701,15.6807661007
,,,,,,,,,0.4436723428,15.4934171358,,0.3116802581,15.6812919102
,,,,,,,,,0.4447113853,15.4915026108,,0.3120267869,15.6818188636
,,,,,,,,,0.4458355803,15.4896301219,,0.3123885039,15.6823474123
,,,,,,,,,0.4470546720,15.4877973911,,0.3127679804,15.6828802554
,,,,,,,,,0.4483799212,15.4860010623,,0.3131643375,15.6834157439
,,,,,,,,,0.4498267067,15.4842358405,,0.3135844671,15.6839623472
,,,,,,,,,0.4500000000,15.4840496718,,0.3140293220,15.6845196250
,,,,,,,,,0.4502070827,15.4835726605,,0.3144950213,15.6850826159
,,,,,,,,,0.4504026181,15.4831053073,,0.3149963723,15.6856681888
,,,,,,,,,0.4506018566,15.4823621903,,0.3155321349,15.6862735440
,,,,,,,,,0.4507901975,15.4816786027,,0.3161068541,15.6869026584
,,,,,,,,,0.4509938418,15.4807095846,,0.3167253036,15.6875603811
,,,,,,,,,0.4511992946,15.4796812053,,0.3174074724,15.6882659039
,,,,,,,,,0.4514712833,15.4780736650,,0.3181436588,15.6890087289
,,,,,,,,,0.4517286853,15.4764556864,,0.3189704066,15.6898240496
,,,,,,,,,0.4519946336,15.4745425556,,0.3198853081,15.6907085036
,,,,,,,,,0.4522583677,15.4726042681,,0.3209304028,15.6917011584
,,,,,,,,,0.4525786858,15.4699749507,,0.3221231876,15.6928165236
,,,,,,,,,0.4528688917,15.4675438139,,0.3234882129,15.6940755412
,,,,,,,,,0.4531828211,15.4646871387,,0.3250000000,15.6954523474
,,,,,,,,,0.4535016636,15.4617032251,,0.3250734927,15.6955500067
,,,,,,,,,0.4539395405,15.4573454582,,0.3251339183,15.6956547340
,,,,,,,,,0.4543408332,15.4532540851,,0.3251959284,15.6957764249
,,,,,,,,,0.4548545479,15.4477613480,,0.3252570210,15.6959262432
,,,,,,,,,0.4553342460,15.4425710711,,0.3253118667,15.6960716438
,,,,,,,,,0.4560735739,15.4343291198,,0.3253706828,15.6962561008
,,,,,,,,,0.4567646783,15.4266484494,,0.3254240169,15.6964307721
,,,,,,,,,0.4581468872,15.4113323465,,0.3254830894,15.6966507250
,,,,,,,,,0.4591351823,15.4006533265,,0.3255384012,15.6968656785
,,,,,,,,,0.4601229649,15.3902785424,,0.3255985574,15.6971262365
,,,,,,,,,0.4610084647,15.3812138204,,0.3256547383,15.6973781798
,,,,,,,,,0.4619189001,15.3721678046,,0.3257155432,15.6976782162
,,,,,,,,,0.4627671290,15.3639754958,,0.3257717694,15.6979629200
,,,,,,,,,0.4636335926,15.3558410516,,0.3258329245,15.6983011966
,,,,,,,,,0.4645080508,15.3478521493,,0.3258881740,15.6986120449
,,,,,,,,,0.4651838577,15.3418913308,,0.3259429347,15.6989422513
,,,,,,,,,0.4659351221,15.3355215333,,0.3260000748,15.6992976999
,,,,,,,,,0.4666494438,15.3295843291,,0.3260609107,15.6996978163
,,,,,,,,,0.4676710205,15.3212880232,,0.3261242703,15.7001277942
,,,,,,,,,0.4687468782,15.3127728639,,0.3261860945,15.7005699333
,,,,,,,,,0.4698561384,15.3042180032,,0.3262500960,15.7010400884
,,,,,,,,,0.4709968440,15.2956469263,,0.3263205437,15.7015843916
,,,,,,,,,0.4721661697,15.2870890028,,0.3263861917,15.7021055633
,,,,,,,,,0.4733604427,15.2785789675,,0.3264576971,15.7027005402
,,,,,,,,,0.4745749102,15.2701574373,,0.3265238147,15.7032641166
,,,,,,,,,0.4758056353,15.2619160318,,0.3265960316,15.7039072692
,,,,,,,,,0.4769173107,15.2546895117,,0.3266624361,15.7045116159
,,,,,,,,,0.4781052325,15.2471813624,,0.3267353681,15.7052033708
,,,,,,,,,0.4793496748,15.2395469623,,0.3268018746,15.7058463481
,,,,,,,,,0.4806085387,15.2320563770,,0.3268757893,15.7065893093
,,,,,,,,,0.4818856815,15.2246944238,,0.3269426365,15.7072726723
,,,,,,,,,0.4831667428,15.2175478223,,0.3270135137,15.7080246530
,,,,,,,,,0.4844526821,15.2106136598,,0.3270791921,15.7087308062
,,,,,,,,,0.4855803625,15.2046441596,,0.3271502963,15.7095202001
,,,,,,,,,0.4864159377,15.2005394331,,0.3272192068,15.7102976976
,,,,,,,,,0.4871823858,15.1969177978,,0.3272919206,15.7111457411
,,,,,,,,,0.4881883528,15.1922847410,,0.3273590931,15.7119383195
,,,,,,,,,0.4895513553,15.1862619514,,0.3274314518,15.7128172992
,,,,,,,,,0.4908155527,15.1808883610,,0.3275012060,15.7136764038
,,,,,,,,,0.4921761226,15.1753601430,,0.3275751959,15.7146159728
,,,,,,,,,0.4934803611,15.1702935882,,0.3276426833,15.7154807279
,,,,,,,,,0.4948141724,15.1653606404,,0.3277162163,15.7164488681
,,,,,,,,,0.4961201519,15.1607736547,,0.3277859991,15.7173776600
,,,,,,,,,0.4972717745,15.1568738169,,0.3278608107,15.7183990884
,,,,,,,,,0.4982413937,15.1538057810,,0.3279322856,15.7193858931
,,,,,,,,,0.4992962500,15.1507252261,,0.3280082292,15.7204600723
,,,,,,,,,0.5000000000,15.1487439013,,0.3280809249,15.7214995468
,,,,,,,,,0.5002578593,15.1476436872,,0.3281578495,15.7226252916
,,,,,,,,,0.5005171254,15.1463780339,,0.3282313573,15.7237119118
,,,,,,,,,0.5008349325,15.1445762090,,0.3283086521,15.7248807344
,,,,,,,,,0.5011363705,15.1427136524,,0.3283819925,15.7259998623
,,,,,,,,,0.5015166409,15.1402006443,,0.3284600464,15.7272171255
,,,,,,,,,0.5019613578,15.1371956326,,0.3285339792,15.7283830321
,,,,,,,,,0.5027879797,15.1317069984,,0.3286190919,15.7297523559
,,,,,,,,,0.5036049061,15.1264012621,,0.3286973939,15.7310251977
,,,,,,,,,0.5042535102,15.1224038608,,0.3287833782,15.7324512728
,,,,,,,,,0.5049676082,15.1182896180,,0.3288612986,15.7337550210
,,,,,,,,,0.5056107842,15.1147802700,,0.3289472824,15.7352192949
,,,,,,,,,0.5063349436,15.1110627447,,0.3290292101,15.7366294898
,,,,,,,,,0.5070550057,15.1075671172,,0.3291175439,15.7381779391
,,,,,,,,,0.5078428423,15.1039699305,,0.3291983492,15.7396070167
,,,,,,,,,0.5086404164,15.1005449706,,0.3292870312,15.7412009859
,,,,,,,,,0.5094780896,15.0971705989,,0.3293716374,15.7427372982
,,,,,,,,,0.5100000000,15.0951693593,,0.3294627047,15.7444189625
,,,,,,,,,0.5103278872,15.0942163743,,0.3295459704,15.7459694276
,,,,,,,,,0.5106465149,15.0935320121,,0.3296370957,15.7476919321
,,,,,,,,,0.5109655472,15.0930499910,,0.3297239026,15.7493485055
,,,,,,,,,0.5113121849,15.0926552442,,0.3298178613,15.7511700137
,,,,,,,,,0.5117787081,15.0922577963,,0.3299030554,15.7528340186
,,,,,,,,,0.5123761112,15.0918793656,,0.3299956974,15.7546696679
,,,,,,,,,0.5131560677,15.0914994727,,0.3300832187,15.7564181542
,,,,,,,,,0.5142418581,15.0911740449,,0.3301782934,15.7583433392
,,,,,,,,,0.5153644902,15.0909140456,,0.3302687754,15.7601916822
,,,,,,,,,0.5173424046,15.0905177137,,0.3303666966,15.7622203182
,,,,,,,,,0.5196921893,15.0902821205,,0.3304556784,15.7640765751
,,,,,,,,,0.5215022994,15.0903124976,,0.3305529371,15.7661321102
,,,,,,,,,0.5229740920,15.0905896992,,0.3306439806,15.7680707672
,,,,,,,,,0.5244629440,15.0910794099,,0.3307431391,15.7702083109
,,,,,,,,,0.5260542204,15.0918386070,,0.3308369430,15.7722462393
,,,,,,,,,0.5276422998,15.0928231097,,0.3309273538,15.7742337273
,,,,,,,,,0.5292763765,15.0940926627,,0.3310197319,15.7762772188
,,,,,,,,,0.5300000000,15.0947124041,,0.3311205768,15.7785347364
,,,,,,,,,0.5302522036,15.0945355805,,0.3312147841,15.7806579370
,,,,,,,,,0.5305033505,15.0944635260,,0.3313180787,15.7830126523
,,,,,,,,,0.5306630643,15.0940896475,,0.3314145531,15.7852265487
,,,,,,,,,0.5308121371,15.0937481559,,0.3315179786,15.7876271922
,,,,,,,,,0.5311102826,15.0928339609,,0.3316139743,15.7898688109
,,,,,,,,,0.5313875752,15.0918516561,,0.3317178330,15.7923213188
,,,,,,,,,0.5317660617,15.0903635695,,0.3318140139,15.7946051660
,,,,,,,,,0.5322271441,15.0884246187,,0.3319184666,15.7971131074
,,,,,,,,,0.5328439040,15.0856893302,,0.3320144383,15.7994292879
,,,,,,,,,0.5336121193,15.0822789466,,0.3321207404,15.8020224648
,,,,,,,,,0.5349024950,15.0766785431,,0.3322181054,15.8044095698
,,,,,,,,,0.5359029542,15.0725434868,,0.3323253484,15.8070670901
,,,,,,,,,0.5368366747,15.0688460103,,0.3324226923,15.8094902070
,,,,,,,,,0.5377208572,15.0655038442,,0.3325301577,15.8121937513
,,,,,,,,,0.5385865274,15.0624061622,,0.3326272493,15.8146466985
,,,,,,,,,0.5394844572,15.0593467267,,0.3327320230,15.8173210713
,,,,,,,,,0.5403824582,15.0564707337,,0.3328289730,15.8198048967
,,,,,,,,,0.5414089135,15.0534464877,,0.3329345190,15.8225336680
,,,,,,,,,0.5423685289,15.0507700391,,0.3330370880,15.8251984175
,,,,,,,,,0.5435928352,15.0475938868,,0.3331495774,15.8281489833
,,,,,,,,,0.5447758011,15.0447314713,,0.3332520202,15.8308480150
,,,,,,,,,0.5460585561,15.0418568187,,0.3333609068,15.8337439535
,,,,,,,,,0.5473539926,15.0391698309,,0.3334622995,15.8364505604
,,,,,,,,,0.5487170070,15.0365637799,,0.3335710363,15.8393779507
,,,,,,,,,0.5501252792,15.0340872107,,0.3336769238,15.8422419696
,,,,,,,,,0.5516017104,15.0317072713,,0.3337884197,15.8452845619
,,,,,,,,,0.5531442235,15.0294349865,,0.3338928924,15.8481464277
,,,,,,,,,0.5547653848,15.0272967729,,0.3340046453,15.8512357548
,,,,,,,,,0.5563411228,15.0253884743,,0.3341069125,15.8540711707
,,,,,,,,,0.5582223274,15.0232996009,,0.3342175496,15.8571639655
,,,,,,,,,0.5602820713,15.0212615934,,0.3343238991,15.8601480994
,,,,,,,,,0.5622743627,15.0195273545,,0.3344367011,15.8633384421
,,,,,,,,,0.5642903869,15.0179461298,,0.3345458372,15.8664382739
,,,,,,,,,0.5666556610,15.0163066683,,0.3346612045,15.8697423577
,,,,,,,,,0.5690884952,15.0148145703,,0.3347684724,15.8728245929
,,,,,,,,,0.5717805450,15.0133722407,,0.3348830773,15.8761428884
,,,,,,,,,0.5746203711,15.0120479372,,0.3349936407,15.8793561707
,,,,,,,,,0.5777259568,15.0108009424,,0.3351091983,15.8827397982
,,,,,,,,,0.5810687290,15.0096532945,,0.3352211537,15.8860309246
,,,,,,,,,0.5847369871,15.0085881121,,0.3353394288,15.8895354935
,,,,,,,,,0.5887540444,15.0076109847,,0.3354486103,15.8927835738
,,,,,,,,,0.5932107741,15.0067136281,,0.3355393328,15.8955142580
,,,,,,,,,0.5981797518,15.0058951398,,0.3356208459,15.8979726480
,,,,,,,,,0.6000000000,15.0056603605,,0.3357363437,15.9014797540
,,,,,,,,,,,,0.3358465868,15.9048386688
,,,,,,,,,,,,0.3359650714,15.9084737448
,,,,,,,,,,,,0.3360796838,15.9120026958
,,,,,,,,,,,,0.3362004549,15.9157495696
,,,,,,,,,,,,0.3363107324,15.9191790054
,,,,,,,,,,,,0.3364293786,15.9228946097
,,,,,,,,,,,,0.3365421908,15.9264380355
,,,,,,,,,,,,0.3366637466,15.9302814911
,,,,,,,,,,,,0.3367804979,15.9339847029
,,,,,,,,,,,,0.3369025933,15.9378833725
,,,,,,,,,,,,0.3370191569,15.9416165542
,,,,,,,,,,,,0.3371415172,15.9455608267
,,,,,,,,,,,,0.3372594142,15.9493732586
,,,,,,,,,,,,0.3373842640,15.9534362753
,,,,,,,,,,,,0.3375036585,15.9573333441
,,,,,,,,,,,,0.3376281795,15.9614233077
,,,,,,,,,,,,0.3377480018,15.9653710296
,,,,,,,,,,,,0.3378746879,15.9695704583
,,,,,,,,,,,,0.3379963128,15.9736169076
,,,,,,,,,,,,0.3381326252,15.9781779037
,,,,,,,,,,,,0.3382614841,15.9825056595
,,,,,,,,,,,,0.3383997260,15.9871754983
,,,,,,,,,,,,0.3385286894,15.9915471961
,,,,,,,,,,,,0.3386677458,15.9962880480
,,,,,,,,,,,,0.3387972221,16.0007174474
,,,,,,,,,,,,0.3389364110,16.0055063762
,,,,,,,,,,,,0.3390654807,16.0099608710
,,,,,,,,,,,,0.3392033900,16.0147489724
,,,,,,,,,,,,0.3393285229,16.0191052272
,,,,,,,,,,,,0.3394679848,16.0239850231
,,,,,,,,,,,,0.3396030767,16.0287296626
,,,,,,,,,,,,0.3397610016,16.0343034955
,,,,,,,,,,,,0.3399055543,16.0394288843
,,,,,,,,,,,,0.3400538272,16.0447096491
,,,,,,,,,,,,0.3402031412,16.0500517514
,,,,,,,,,,,,0.3403514714,16.0553827239
,,,,,,,,,,,,0.3404997606,16.0607361683
,,,,,,,,,,,,0.3406482299,16.0661192443
,,,,,,,,,,,,0.3407994312,16.0716255748
,,,,,,,,,,,,0.3409495643,16.0771166639
,,,,,,,,,,,,0.3411009326,16.0826776579
,,,,,,,,,,,,0.3412498686,16.0881724374
,,,,,,,,,,,,0.3414019482,16.0938070715
,,,,,,,,,,,,0.3414635304,16.0960969755
,,,,,,,,,,,,0.3414950640,16.0973029607
,,,,,,,,,,,,0.3415257372,16.0984872632
,,,,,,,,,,,,0.3415707988,16.1002332981
,,,,,,,,,,,,0.3416546755,16.1034911724
,,,,,,,,,,,,0.3417895789,16.1087554902
,,,,,,,,,,,,0.3419143991,16.1136441941
,,,,,,,,,,,,0.3420610216,16.1194112605
,,,,,,,,,,,,0.3422026289,16.1250035621
,,,,,,,,,,,,0.3423497508,16.1308391420
,,,,,,,,,,,,0.3424915875,16.1364871224
,,,,,,,,,,,,0.3426405247,16.1424443586
,,,,,,,,,,,,0.3427811013,16.1480894426
,,,,,,,,,,,,0.3429285105,16.1540339062
,,,,,,,,,,,,0.3430718144,16.1598363916
,,,,,,,,,,,,0.3432170946,16.1657439406
,,,,,,,,,,,,0.3433589995,16.1715373806
,,,,,,,,,,,,0.3435040877,16.1774858269
,,,,,,,,,,,,0.3436455860,16.1833099389
,,,,,,,,,,,,0.3437912347,16.1893304863
,,,,,,,,,,,,0.3439315811,16.1951548395
,,,,,,,,,,,,0.3440758899,16.2011682591
,,,,,,,,,,,,0.3442177016,16.2071018389
,,,,,,,,,,,,0.3443592873,16.2130497366
,,,,,,,,,,,,0.3445015918,16.2190523945
,,,,,,,,,,,,0.3446421258,16.2250037455
,,,,,,,,,,,,0.3447848230,16.2310715581
,,,,,,,,,,,,0.3449246947,16.2370419944
,,,,,,,,,,,,0.3450687838,16.2432188308
,,,,,,,,,,,,0.3452055341,16.2491033893
,,,,,,,,,,,,0.3453486041,16.2552846176
,,,,,,,,,,,,0.3454885176,16.2613530062
,,,,,,,,,,,,0.3456303367,16.2675283631
,,,,,,,,,,,,0.3457709066,16.2736731180
,,,,,,,,,,,,0.3459122998,16.2798781716
,,,,,,,,,,,,0.3460526549,16.2860618608
,,,,,,,,,,,,0.3461926269,16.2922518070
,,,,,,,,,,,,0.3463352466,16.2985835598
,,,,,,,,,,,,0.3464753416,16.3048270910
,,,,,,,,,,,,0.3466162581,16.3111307212
,,,,,,,,,,,,0.3467585645,16.3175212220
,,,,,,,,,,,,0.3468986279,16.3238342898
,,,,,,,,,,,,0.3470411689,16.3302838291
,,,,,,,,,,,,0.3471810009,16.3366341032
,,,,,,,,,,,,0.3473233337,16.3431223348
,,,,,,,,,,,,0.3474641245,16.3495633390
,,,,,,,,,,,,0.3476080033,16.3561700022
,,,,,,,,,,,,0.3477502380,16.3627258302
,,,,,,,,,,,,0.3478908113,16.3692283326
,,,,,,,,,,,,0.3480339245,16.3758721992
,,,,,,,,,,,,0.3481769703,16.3825373301
,,,,,,,,,,,,0.3483188877,16.3891734568
,,,,,,,,,,,,0.3484622663,16.3959030055
,,,,,,,,,,,,0.3486022292,16.4024936640
,,,,,,,,,,,,0.3487509827,16.4095251132
,,,,,,,,,,,,0.3488902093,16.4161295456
,,,,,,,,,,,,0.3490330678,16.4229300682
,,,,,,,,,,,,0.3491759209,16.4297540655
,,,,,,,,,,,,0.3493195609,16.4366397663
,,,,,,,,,,,,0.3494627399,16.4435282137
,,,,,,,,,,,,0.3496035471,16.4503264225
,,,,,,,,,,,,0.3497451210,16.4571846719
,,,,,,,,,,,,0.3498895339,16.4642062403
,,,,,,,,,,,,0.3500000000,16.4695911321
,,,,,,,,,,,,0.3500451473,16.4717756416
,,,,,,,,,,,,0.3500859339,16.4737300527
,,,,,,,,,,,,0.3501272739,16.4756913105
,,,,,,,,,,,,0.3501728354,16.4778253569
,,,,,,,,,,,,0.3502147460,16.4797694547
,,,,,,,,,,,,0.3502625988,16.4819643127
,,,,,,,,,,,,0.3503086139,16.4840525136
,,,,,,,,,,,,0.3503565965,16.4862062074
,,,,,,,,,,,,0.3504044525,16.4883304034
,,,,,,,,,,,,0.3504525161,16.4904409111
,,,,,,,,,,,,0.3505016832,16.4925769926
,,,,,,,,,,,,0.3505518472,16.4947324151
,,,,,,,,,,,,0.3506018802,16.4968589072
,,,,,,,,,,,,0.3506526731,16.4989940270
,,,,,,,,,,,,0.3507036968,16.5011150301
,,,,,,,,,,,,0.3507548772,16.5032201779
,,,,,,,,,,,,0.3508078576,16.5053750168
,,,,,,,,,,,,0.3508601652,16.5074795549
,,,,,,,,,,,,0.3509137813,16.5096126850
,,,,,,,,,,,,0.3509671258,16.5117119789
,,,,,,,,,,,,0.3510216199,16.5138327669
,,,,,,,,,,,,0.3510762179,16.5159342126
,,,,,,,,,,,,0.3511315082,16.5180386054
,,,,,,,,,,,,0.3511870310,16.5201286881
,,,,,,,,,,,,0.3512435130,16.5222312492
,,,,,,,,,,,,0.3513002759,16.5243205602
,,,,,,,,,,,,0.3513573419,16.5263975906
,,,,,,,,,,,,0.3514150361,16.5284739678
,,,,,,,,,,,,0.3514732116,16.5305440475
,,,,,,,,,,,,0.3515317781,16.5326050979
,,,,,,,,,,,,0.3515916115,16.5346861078
,,,,,,,,,,,,0.3516504704,16.5367104953
,,,,,,,,,,,,0.3517111209,16.5387729121
,,,,,,,,,,,,0.3517719904,16.5408191478
,,,,,,,,,,,,0.3518333031,16.5428567504
,,,,,,,,,,,,0.3518951472,16.5448882070
,,,,,,,,,,,,0.3519571508,16.5469020064
,,,,,,,,,,,,0.3520206057,16.5489384617
,,,,,,,,,,,,0.3520831965,16.5509250906
,,,,,,,,,,,,0.3521485755,16.5529747121
,,,,,,,,,,,,0.3522115468,16.5549274214
,,,,,,,,,,,,0.3522786106,16.5569810021
,,,,,,,,,,,,0.3523423394,16.5589107692
,,,,,,,,,,,,0.3524099580,16.5609338896
,,,,,,,,,,,,0.3524763276,16.5628968621
,,,,,,,,,,,,0.3525446655,16.5648932314
,,,,,,,,,,,,0.3526115435,16.5668244547
,,,,,,,,,,,,0.3526808704,16.5688025442
,,,,,,,,,,,,0.3527500063,16.5707518080
,,,,,,,,,,,,0.3528200913,16.5727044835
,,,,,,,,,,,,0.3528909818,16.5746553181
,,,,,,,,,,,,0.3529613303,16.5765680979
,,,,,,,,,,,,0.3530330652,16.5784951128
,,,,,,,,,,,,0.3531053822,16.5804146787
,,,,,,,,,,,,0.3531790194,16.5823444486
,,,,,,,,,,,,0.3532511875,16.5842135855
,,,,,,,,,,,,0.3533265903,16.5861423325
,,,,,,,,,,,,0.3534011904,16.5880270613
,,,,,,,,,,,,0.3534767376,16.5899122988
,,,,,,,,,,,,0.3535530563,16.5917928146
,,,,,,,,,,,,0.3536292888,16.5936487878
,,,,,,,,,,,,0.3537081785,16.5955452184
,,,,,,,,,,,,0.3537862450,16.5973983192
,,,,,,,,,,,,0.3538652036,16.5992483978
,,,,,,,,,,,,0.3539436903,16.6010657001
,,,,,,,,,,,,0.3540262778,16.6029524647
,,,,,,,,,,,,0.3541057551,16.6047457481
,,,,,,,,,,,,0.3541885024,16.6065881485
,,,,,,,,,,,,0.3542695853,16.6083709609
,,,,,,,,,,,,0.3543535627,16.6101941208
,,,,,,,,,,,,0.3544383082,16.6120098620
,,,,,,,,,,,,0.3545227578,16.6137956551
,,,,,,,,,,,,0.3546079600,16.6155741376
,,,,,,,,,,,,0.3546944406,16.6173556739
,,,,,,,,,,,,0.3547813766,16.6191224663
,,,,,,,,,,,,0.3548680144,16.6208607845
,,,,,,,,,,,,0.3549577138,16.6226364902
,,,,,,,,,,,,0.3550468245,16.6243773227
,,,,,,,,,,,,0.3551375221,16.6261245575
,,,,,,,,,,,,0.3552268494,16.6278231188
,,,,,,,,,,,,0.3553198035,16.6295662816
,,,,,,,,,,,,0.3554114643,16.6312593790
,,,,,,,,,,,,0.3555000551,16.6328743292
,,,,,,,,,,,,0.3555943287,16.6345729228
,,,,,,,,,,,,0.3556966787,16.6363888934
,,,,,,,,,,,,0.3557899486,16.6380192323
,,,,,,,,,,,,0.3558836999,16.6396355520
,,,,,,,,,,,,0.3559805830,16.6412828342
,,,,,,,,,,,,0.3560789504,16.6429322445
,,,,,,,,,,,,0.3561789429,16.6445848753
,,,,,,,,,,,,0.3562786034,16.6462092461
,,,,,,,,,,,,0.3563809713,16.6478534407
,,,,,,,,,,,,0.3564822467,16.6494575215
,,,,,,,,,,,,0.3565868771,16.6510905646
,,,,,,,,,,,,0.3566905672,16.6526853019
,,,,,,,,,,,,0.3567952229,16.6542714781
,,,,,,,,,,,,0.3569010200,16.6558525432
,,,,,,,,,,,,0.3570103094,16.6574601378
,,,,,,,,,,,,0.3571154402,16.6589858232
,,,,,,,,,,,,0.3572292788,16.6606118748
,,,,,,,,,,,,0.3573372389,16.6621312814
,,,,,,,,,,,,0.3574493089,16.6636849772
,,,,,,,,,,,,0.3575617432,16.6652198995
,,,,,,,,,,,,0.3576745309,16.6667370801
,,,,,,,,,,,,0.3577907882,16.6682771867
,,,,,,,,,,,,0.3579070804,16.6697935380
,,,,,,,,,,,,0.3580228441,16.6712810350
,,,,,,,,,,,,0.3581439492,16.6728119955
,,,,,,,,,,,,0.3582613301,16.6742736667
,,,,,,,,,,,,0.3583839988,16.6757771437
,,,,,,,,,,,,0.3585056775,16.6772453924
,,,,,,,,,,,,0.3586298912,16.6787203860
,,,,,,,,,,,,0.3587540855,16.6801720448
,,,,,,,,,,,,0.3588806638,16.6816282467
,,,,,,,,,,,,0.3590086654,16.6830772831
,,,,,,,,,,,,0.3591376730,16.6845145881
,,,,,,,,,,,,0.3592689433,16.6859526993
,,,,,,,,,,,,0.3593987505,16.6873530589
,,,,,,,,,,,,0.3595354486,16.6888030381
,,,,,,,,,,,,0.3596690033,16.6901962647
,,,,,,,,,,,,0.3598047622,16.6915903889
,,,,,,,,,,,,0.3599458657,16.6930152376
,,,,,,,,,,,,0.3600856097,16.6944028051
,,,,,,,,,,,,0.3602269029,16.6957815028
,,,,,,,,,,,,0.3603672000,16.6971298714
,,,,,,,,,,,,0.3605187779,16.6985607645
,,,,,,,,,,,,0.3606628898,16.6998986974
,,,,,,,,,,,,0.3608130691,16.7012685785
,,,,,,,,,,,,0.3609610625,16.7025966459
,,,,,,,,,,,,0.3611164589,16.7039668814
,,,,,,,,,,,,0.3612697730,16.7052963502
,,,,,,,,,,,,0.3614288044,16.7066510162
,,,,,,,,,,,,0.3615856439,16.7079647924
,,,,,,,,,,,,0.3617490277,16.7093093560
,,,,,,,,,,,,0.3619112114,16.7106208877
,,,,,,,,,,,,0.3620765276,16.7119343014
,,,,,,,,,,,,0.3622432445,16.7132363015
,,,,,,,,,,,,0.3624150293,16.7145539724
,,,,,,,,,,,,0.3625862939,16.7158445487
,,,,,,,,,,,,0.3627609360,16.7171376520
,,,,,,,,,,,,0.3629390528,16.7184324947
,,,,,,,,,,,,0.3631166313,16.7197013995
,,,,,,,,,,,,0.3633020948,16.7210023667
,,,,,,,,,,,,0.3634851742,16.7222641819
,,,,,,,,,,,,0.3636749678,16.7235484591
,,,,,,,,,,,,0.3638643785,16.7248070312
,,,,,,,,,,,,0.3640574496,16.7260672121
,,,,,,,,,,,,0.3642552858,16.7273350616
,,,,,,,,,,,,0.3644546929,16.7285899116
,,,,,,,,,,,,0.3646578297,16.7298453530
,,,,,,,,,,,,0.3648652407,16.7311032163
,,,,,,,,,,,,0.3650719672,16.7323346222
,,,,,,,,,,,,0.3652865174,16.7335892828
,,,,,,,,,,,,0.3655027126,16.7348300112
,,,,,,,,,,,,0.3657206773,16.7360584452
,,,,,,,,,,,,0.3659457384,16.7373036883
,,,,,,,,,,,,0.3661735127,16.7385392823
,,,,,,,,,,,,0.3663977662,16.7397349116
,,,,,,,,,,,,0.3666389032,16.7409956614
,,,,,,,,,,,,0.3668728832,16.7421972480
,,,,,,,,,,,,0.3671199542,16.7434414756
,,,,,,,,,,,,0.3673618913,16.7446383733
,,,,,,,,,,,,0.3676185567,16.7458918049
,,,,,,,,,,,,0.3679267268,16.7473803390
,,,,,,,,,,,,0.3681887568,16.7486232160
,,,,,,,,,,,,0.3684654323,16.7499089929
,,,,,,,,,,,,0.3687260697,16.7510986808
,,,,,,,,,,,,0.3690038912,16.7523428804
,,,,,,,,,,,,0.3692792607,16.7535521857
,,,,,,,,,,,,0.3695555391,16.7547442737
,,,,,,,,,,,,0.3698492720,16.7559874490
,,,,,,,,,,,,0.3701387247,16.7571903626
,,,,,,,,,,,,0.3704407886,16.7584213963
,,,,,,,,,,,,0.3707389504,16.7596141111
,,,,,,,,,,,,0.3710481375,16.7608278508
,,,,,,,,,,,,0.3713615521,16.7620357472
,,,,,,,,,,,,0.3716849604,16.7632573615
,,,,,,,,,,,,0.3720014824,16.7644318092
,,,,,,,,,,,,0.3723398365,16.7656641356
,,,,,,,,,,,,0.3726807764,16.7668812385
,,,,,,,,,,,,0.3730168254,16.7680588603
,,,,,,,,,,,,0.3733684987,16.7692683840
,,,,,,,,,,,,0.3737262273,16.7704751086
,,,,,,,,,,,,0.3740857636,16.7716652507
,,,,,,,,,,,,0.3744553016,16.7728646353
,,,,,,,,,,,,0.3748242062,16.7740403022
,,,,,,,,,,,,0.3752126179,16.7752531165
,,,,,,,,,,,,0.3755898346,16.7764098895
,,,,,,,,,,,,0.3759942680,16.7776261741
,,,,,,,,,,,,0.3763945460,16.7788058748
,,,,,,,,,,,,0.3767947943,16.7799644578
,,,,,,,,,,,,0.3772223725,16.7811760965
,,,,,,,,,,,,0.3776283465,16.7823053168
,,,,,,,,,,,,0.3780641341,16.7834928564
,,,,,,,,,,,,0.3784895727,16.7846311636
,,,,,,,,,,,,0.3789458898,16.7858271983
,,,,,,,,,,,,0.3793888828,16.7869654637
,,,,,,,,,,,,0.3798451924,16.7881149666
,,,,,,,,,,,,0.3803092549,16.7892606561
,,,,,,,,,,,,0.3807784815,16.7903965830
,,,,,,,,,,,,0.3812620769,16.7915429070
,,,,,,,,,,,,0.3817394338,16.7926515164
,,,,,,,,,,,,0.3822288972,16.7937661303
,,,,,,,,,,,,0.3827367309,16.7948978329
,,,,,,,,,,,,0.3832338405,16.7959839141
,,,,,,,,,,,,0.3837582331,16.7971051220
,,,,,,,,,,,,0.3842729234,16.7981829581
,,,,,,,,,,,,0.3848046624,16.7992731186
,,,,,,,,,,,,0.3853405407,16.8003487844
,,,,,,,,,,,,0.3858874673,16.8014228947
,,,,,,,,,,,,0.3864356080,16.8024759165
,,,,,,,,,,,,0.3869896654,16.8035174834
,,,,,,,,,,,,0.3875568392,16.8045611418
,,,,,,,,,,,,0.3881394964,16.8056092636
,,,,,,,,,,,,0.3887192360,16.8066295435
,,,,,,,,,,,,0.3893172462,16.8076583564
,,,,,,,,,,,,0.3899169562,16.8086664149
,,,,,,,,,,,,0.3905204356,16.8096568484
,,,,,,,,,,,,0.3911237757,16.8106261776
,,,,,,,,,,,,0.3917707139,16.8116397316
,,,,,,,,,,,,0.3923873906,16.8125840106
,,,,,,,,,,,,0.3930387425,16.8135578836
,,,,,,,,,,,,0.3936910914,16.8145085966
,,,,,,,,,,,,0.3943346117,16.8154250019
,,,,,,,,,,,,0.3950170026,16.8163727283
,,,,,,,,,,,,0.3956924276,16.8172866413
,,,,,,,,,,,,0.3963670612,16.8181777907
,,,,,,,,,,,,0.3970768044,16.8190908332
,,,,,,,,,,,,0.3977736729,16.8199643157
,,,,,,,,,,,,0.3984877569,16.8208369640
,,,,,,,,,,,,0.3992237185,16.8217123052
,,,,,,,,,,,,0.3999553734,16.8225592907
,,,,,,,,,,,,0.4000000000,16.8226091632
,,,,,,,,,,,,0.4000328327,16.8226253465
,,,,,,,,,,,,0.4000704164,16.8226345941
,,,,,,,,,,,,0.4001295784,16.8226368829
,,,,,,,,,,,,0.4001523373,16.8225983194
,,,,,,,,,,,,0.4001743191,16.8225598394
,,,,,,,,,,,,0.4002015301,16.8224915427
,,,,,,,,,,,,0.4002299014,16.8224145678
,,,,,,,,,,,,0.4002612753,16.8223035411
,,,,,,,,,,,,0.4002909876,16.8221871714
,,,,,,,,,,,,0.4003216796,16.8220434371
,,,,,,,,,,,,0.4003525130,16.8218906889
,,,,,,,,,,,,0.4003864731,16.8216972772
,,,,,,,,,,,,0.4004191191,16.8214992594
,,,,,,,,,,,,0.4004539438,16.8212600004
,,,,,,,,,,,,0.4004858325,16.8210319327
,,,,,,,,,,,,0.4005203864,16.8207588865
,,,,,,,,,,,,0.4005532080,16.8204890304
,,,,,,,,,,,,0.4005884890,16.8201728121
,,,,,,,,,,,,0.4006218990,16.8198629554
,,,,,,,,,,,,0.4006570925,16.8195101396
,,,,,,,,,,,,0.4006903520,16.8191632909
,,,,,,,,,,,,0.4007294252,16.8187291039
,,,,,,,,,,,,0.4007655332,16.8183128910
,,,,,,,,,,,,0.4008047985,16.8178317438
,,,,,,,,,,,,0.4008403196,16.8173841094
,,,,,,,,,,,,0.4008793501,16.8168656816
,,,,,,,,,,,,0.4009158868,16.8163655234
,,,,,,,,,,,,0.4009566027,16.8157792620
,,,,,,,,,,,,0.4009930711,16.8152416512
,,,,,,,,,,,,0.4010327623,16.8146295393
,,,,,,,,,,,,0.4010696799,16.8140465939
,,,,,,,,,,,,0.4011104197,16.8133766065
,,,,,,,,,,,,0.4011484444,16.8127368152
,,,,,,,,,,,,0.4011895098,16.8120184011
,,,,,,,,,,,,0.4012274243,16.8113416352
,,,,,,,,,,,,0.4012688916,16.8105738767
,,,,,,,,,,,,0.4013070206,16.8098546952
,,,,,,,,,,,,0.4013491373,16.8090322998
,,,,,,,,,,,,0.4013875102,16.8082700705
,,,,,,,,,,,,0.4014302267,16.8073935364
,,,,,,,,,,,,0.4014690815,16.8065835801
,,,,,,,,,,,,0.4015102440,16.8056986753
,,,,,,,,,,,,0.4015488003,16.8048585832
,,,,,,,,,,,,0.4015899875,16.8039336725
,,,,,,,,,,,,0.4016280578,16.8030693636
,,,,,,,,,,,,0.4016693853,16.8021063126
,,,,,,,,,,,,0.4017095073,16.8011587097
,,,,,,,,,,,,0.4017517596,16.8001330067
,,,,,,,,,,,,0.4017906984,16.7991784845
,,,,,,,,,,,,0.4018328824,16.7981191973
,,,,,,,,,,,,0.4018735057,16.7970867708
,,,,,,,,,,,,0.4019170505,16.7959523750
,,,,,,,,,,,,0.4019571114,16.7948994636
,,,,,,,,,,,,0.4020004689,16.7937340545
,,,,,,,,,,,,0.4020417095,16.7926141280
,,,,,,,,,,,,0.4020860294,16.7913852912
,,,,,,,,,,,,0.4021287015,16.7901898459
,,,,,,,,,,,,0.4021733780,16.7889124226
,,,,,,,,,,,,0.4022161197,16.7876783403
,,,,,,,,,,,,0.4022613207,16.7863477821
,,,,,,,,,,,,0.4023047979,16.7850559858
,,,,,,,,,,,,0.4023504710,16.7836731863
,,,,,,,,,,,,0.4023942050,16.7823345941
,,,,,,,,,,,,0.4024440268,16.7807831996
,,,,,,,,,,,,0.4024904926,16.7793210396
,,,,,,,,,,,,0.4025406620,16.7777149157
,,,,,,,,,,,,0.4025870178,16.7762166511
,,,,,,,,,,,,0.4026388363,16.7745141106
,,,,,,,,,,,,0.4026861992,16.7729441716
,,,,,,,,,,,,0.4027378094,16.7712046438
,,,,,,,,,,,,0.4027842696,16.7696270236
,,,,,,,,,,,,0.4028363760,16.7678320551
,,,,,,,,,,,,0.4028858853,16.7661105507
,,,,,,,,,,,,0.4029395960,16.7642153061
,,,,,,,,,,,,0.4029889784,16.7624590068
,,,,,,,,,,,,0.4030425725,16.7605273439
,,,,,,,,,,,,0.4030938098,16.7586642675
,,,,,,,,,,,,0.4031563437,16.7563622805
,,,,,,,,,,,,0.4032123243,16.7542789859
,,,,,,,,,,,,0.4032711926,16.7520633616
,,,,,,,,,,,,0.4033285527,16.7498815158
,,,,,,,,,,,,0.4033874267,16.7476183810
,,,,,,,,,,,,0.4034464087,16.7453275172
,,,,,,,,,,,,0.4035059001,16.7429935207
,,,,,,,,,,,,0.4035661324,16.7406071402
,,,,,,,,,,,,0.4036271101,16.7381674061
,,,,,,,,,,,,0.4036881978,16.7356996404
,,,,,,,,,,,,0.4037497412,16.7331903349
,,,,,,,,,,,,0.4038123506,16.7306141364
,,,,,,,,,,,,0.4038755406,16.7279901642
,,,,,,,,,,,,0.4039387809,16.7253404580
,,,,,,,,,,,,0.4040024949,16.7226480412
,,,,,,,,,,,,0.4040676844,16.7198701011
,,,,,,,,,,,,0.4041337821,16.7170286390
,,,,,,,,,,,,0.4041986279,16.7142187561
,,,,,,,,,,,,0.4042662108,16.7112660636
,,,,,,,,,,,,0.4043330489,16.7083229920
,,,,,,,,,,,,0.4044015696,16.7052820003
,,,,,,,,,,,,0.4044700566,16.7022192649
,,,,,,,,,,,,0.4045396555,16.6990827148
,,,,,,,,,,,,0.4046089421,16.6959382657
,,,,,,,,,,,,0.4046814036,16.6926246387
,,,,,,,,,,,,0.4047517613,16.6893851624
,,,,,,,,,,,,0.4048255070,16.6859649254
,,,,,,,,,,,,0.4048975547,16.6826007722
,,,,,,,,,,,,0.4049719731,16.6791025181
,,,,,,,,,,,,0.4050469339,16.6755552334
,,,,,,,,,,,,0.4051225414,16.6719547744
,,,,,,,,,,,,0.4052003950,16.6682229767
,,,,,,,,,,,,0.4052772691,16.6645147881
,,,,,,,,,,,,0.4053553836,16.6607236457
,,,,,,,,,,,,0.4054347606,16.6568480745
,,,,,,,,,,,,0.4055153583,16.6528897160
,,,,,,,,,,,,0.4055971441,16.6488492688
,,,,,,,,,,,,0.4056791911,16.6447729544
,,,,,,,,,,,,0.4057630108,16.6405967529
,,,,,,,,,,,,0.4058820966,16.6346551047
,,,,,,,,,,,,0.4059659080,16.6304492822
,,,,,,,,,,,,0.4060551346,16.6259505497
,,,,,,,,,,,,0.4061491768,16.6211832806
,,,,,,,,,,,,0.4062392099,16.6165953501
,,,,,,,,,,,,0.4063301152,16.6119409234
,,,,,,,,,,,,0.4064247898,16.6070693034
,,,,,,,,,,,,0.4065184545,16.6022273042
,,,,,,,,,,,,0.4066156871,16.5971769410
,,,,,,,,,,,,0.4067124918,16.5921259339
,,,,,,,,,,,,0.4068117267,16.5869253638
,,,,,,,,,,,,0.4069132109,16.5815830915
,,,,,,,,,,,,0.4070146925,16.5762184803
,,,,,,,,,,,,0.4071195572,16.5706525450
,,,,,,,,,,,,0.4072273146,16.5649098719
,,,,,,,,,,,,0.4073364332,16.5590713296
,,,,,,,,,,,,0.4074468764,16.5531394689
,,,,,,,,,,,,0.4075608501,16.5469948515
,,,,,,,,,,,,0.4076763384,16.5407464265
,,,,,,,,,,,,0.4077962818,16.5342335550
,,,,,,,,,,,,0.4079169837,16.5276580471
,,,,,,,,,,,,0.4080445330,16.5206851084
,,,,,,,,,,,,0.4081698802,16.5138116244
,,,,,,,,,,,,0.4083044978,16.5064070459
,,,,,,,,,,,,0.4084411680,16.4988668583
,,,,,,,,,,,,0.4085813437,16.4911116219
,,,,,,,,,,,,0.4087283074,16.4829589315
,,,,,,,,,,,,0.4088809421,16.4744694692
,,,,,,,,,,,,0.4090387380,16.4656714909
,,,,,,,,,,,,0.4092047418,16.4563954240
,,,,,,,,,,,,0.4093830502,16.4464097614
,,,,,,,,,,,,0.4095669980,16.4360924733
,,,,,,,,,,,,0.4097925434,16.4234509808
,,,,,,,,,,,,0.4100290210,16.4101711997
,,,,,,,,,,,,0.4102564005,16.3973930512
,,,,,,,,,,,,0.4106245183,16.3766824274
,,,,,,,,,,,,0.4109731255,16.3570665522
,,,,,,,,,,,,0.4113948023,16.3333562997
,,,,,,,,,,,,0.4116743128,16.3176597477
,,,,,,,,,,,,0.4119015185,16.3049224661
,,,,,,,,,,,,0.4121152565,16.2929607742
,,,,,,,,,,,,0.4123152228,16.2817905445
,,,,,,,,,,,,0.4124966034,16.2716771655
,,,,,,,,,,,,0.4126680837,16.2621347897
,,,,,,,,,,,,0.4128355663,16.2528339377
,,,,,,,,,,,,0.4129988380,16.2437866342
,,,,,,,,,,,,0.4131604967,16.2348457736
,,,,,,,,,,,,0.4133091758,16.2266419401
,,,,,,,,,,,,0.4134577123,16.2184630866
,,,,,,,,,,,,0.4135994608,16.2106776265
,,,,,,,,,,,,0.4137574661,16.2020268277
,,,,,,,,,,,,0.4139023661,16.1941128283
,,,,,,,,,,,,0.4140664304,16.1851775031
,,,,,,,,,,,,0.4142228616,16.1766820004
,,,,,,,,,,,,0.4143802197,16.1681614829
,,,,,,,,,,,,0.4145332541,16.1599001229
,,,,,,,,,,,,0.4146837829,16.1517988020
,,,,,,,,,,,,0.4148323468,16.1438281655
,,,,,,,,,,,,0.4149784060,16.1360162327
,,,,,,,,,,,,0.4151239044,16.1282593648
,,,,,,,,,,,,0.4152663699,16.1206888800
,,,,,,,,,,,,0.4154073029,16.1132241207
,,,,,,,,,,,,0.4155476569,16.1058148546
,,,,,,,,,,,,0.4156857638,16.0985484824
,,,,,,,,,,,,0.4158234484,16.0913292109
,,,,,,,,,,,,0.4159587584,16.0842583507
,,,,,,,,,,,,0.4160947367,16.0771778235
,,,,,,,,,,,,0.4162271684,16.0703058260
,,,,,,,,,,,,0.4163606071,16.0634065208
,,,,,,,,,,,,0.4164913206,16.0566717993
,,,,,,,,,,,,0.4166233794,16.0498927236
,,,,,,,,,,,,0.4167526512,16.0432809528
,,,,,,,,,,,,0.4168817357,16.0367029480
,,,,,,,,,,,,0.4170103742,16.0301722963
,,,,,,,,,,,,0.4171374329,16.0237457686
,,,,,,,,,,,,0.4172649565,16.0173202486
,,,,,,,,,,,,0.4173910447,16.0109915647
,,,,,,,,,,,,0.4175160500,16.0047411363
,,,,,,,,,,,,0.4176414909,15.9984932322
,,,,,,,,,,,,0.4177660715,15.9923128162
,,,,,,,,,,,,0.4178891640,15.9862304421
,,,,,,,,,,,,0.4180119508,15.9801867586
,,,,,,,,,,,,0.4181358671,15.9741125455
,,,,,,,,,,,,0.4182569417,15.9682013107
,,,,,,,,,,,,0.4183792944,15.9622520650
,,,,,,,,,,,,0.4185004498,15.9563855072
,,,,,,,,,,,,0.4186206400,15.9505897779
,,,,,,,,,,,,0.4187407618,15.9448213870
,,,,,,,,,,,,0.4188607839,15.9390821271
,,,,,,,,,,,,0.4189799894,15.9334059938
,,,,,,,,,,,,0.4190991283,15.9277572171
,,,,,,,,,,,,0.4192178118,15.9221543183
,,,,,,,,,,,,0.4193358793,15.9166045330
,,,,,,,,,,,,0.4194539738,15.9110781427
,,,,,,,,,,,,0.4195704613,15.9056501313
,,,,,,,,,,,,0.4196664441,15.9011894568
,,,,,,,,,,,,0.4197080996,15.8992886757
,,,,,,,,,,,,0.4197493549,15.8974271760
,,,,,,,,,,,,0.4197935067,15.8954381394
,,,,,,,,,,,,0.4198818104,15.8914722616
,,,,,,,,,,,,0.4199948935,15.8864107326
,,,,,,,,,,,,0.4201233524,15.8806871099
,,,,,,,,,,,,0.4202440131,15.8753341165
,,,,,,,,,,,,0.4203681172,15.8698537238
,,,,,,,,,,,,0.4204882966,15.8645703172
,,,,,,,,,,,,0.4206099422,15.8592461537
,,,,,,,,,,,,0.4207321201,15.8539238341
,,,,,,,,,,,,0.4208514020,15.8487509564
,,,,,,,,,,,,0.4209729888,15.8435028067
,,,,,,,,,,,,0.4210924917,15.8383686931
,,,,,,,,,,,,0.4212121262,15.8332530490
,,,,,,,,,,,,0.4213314402,15.8281749424
,,,,,,,,,,,,0.4214512164,15.8231016443
,,,,,,,,,,,,0.4215697452,15.8181053954
,,,,,,,,,,,,0.4216879507,15.8131466559
,,,,,,,,,,,,0.4218065042,15.8081973939
,,,,,,,,,,,,0.4219248108,15.8032827296
,,,,,,,,,,,,0.4220424526,15.7984200149
,,,,,,,,,,,,0.4221594003,15.7936095390
,,,,,,,,,,,,0.4222775715,15.7887734350
,,,,,,,,,,,,0.4223938609,15.7840380383
,,,,,,,,,,,,0.4225112190,15.7792832546
,,,,,,,,,,,,0.4226280657,15.7745737061
,,,,,,,,,,,,0.4227437708,15.7699341958
,,,,,,,,,,,,0.4228596003,15.7653132121
,,,,,,,,,,,,0.4229765992,15.7606704136
,,,,,,,,,,,,0.4230914121,15.7561379413
,,,,,,,,,,,,0.4232076178,15.7515748749
,,,,,,,,,,,,0.4233226559,15.7470817285
,,,,,,,,,,,,0.4234377177,15.7426115892
,,,,,,,,,,,,0.4235529354,15.7381597231
,,,,,,,,,,,,0.4236673425,15.7337630324
,,,,,,,,,,,,0.4237822347,15.7293718813
,,,,,,,,,,,,0.4238966068,15.7250278275
,,,,,,,,,,,,0.4240040914,15.7209662866
,,,,,,,,,,,,0.4241204557,15.7165913280
,,,,,,,,,,,,0.4242401088,15.7121191447
,,,,,,,,,,,,0.4243536157,15.7079039881
,,,,,,,,,,,,0.4244609880,15.7039377355
,,,,,,,,,,,,0.4245766042,15.6996919264
,,,,,,,,,,,,0.4246886138,15.6956018410
,,,,,,,,,,,,0.4248029497,15.6914515737
,,,,,,,,,,,,0.4249151339,15.6874029283
,,,,,,,,,,,,0.4250000000,15.6843539910
,,,,,,,,,,,,0.4250612373,15.6821702265
,,,,,,,,,,,,0.4251173868,15.6801868455
,,,,,,,,,,,,0.4251722395,15.6782683285
,,,,,,,,,,,,0.4252259328,15.6764099323
,,,,,,,,,,,,0.4252856074,15.6743727885
,,,,,,,,,,,,0.4253396627,15.6725468334
,,,,,,,,,,,,0.4254008762,15.6705033297
,,,,,,,,,,,,0.4254605774,15.6685328681
,,,,,,,,,,,,0.4255224182,15.6665158321
,,,,,,,,,,,,0.4255838449,15.6645352995
,,,,,,,,,,,,0.4256466688,15.6625333853
,,,,,,,,,,,,0.4257096962,15.6605485529
,,,,,,,,,,,,0.4257732662,15.6585701016
,,,,,,,,,,,,0.4258374646,15.6565956434
,,,,,,,,,,,,0.4259021609,15.6546296078
,,,,,,,,,,,,0.4259671384,15.6526783980
,,,,,,,,,,,,0.4260329354,15.6507265483
,,,,,,,,,,,,0.4260986366,15.6488008882
,,,,,,,,,,,,0.4261652634,15.6468720448
,,,,,,,,,,,,0.4262318136,15.6449689310
,,,,,,,,,,,,0.4262990673,15.6430692820
,,,,,,,,,,,,0.4263667908,15.6411804375
,,,,,,,,,,,,0.4264343315,15.6393200385
,,,,,,,,,,,,0.4265028425,15.6374567393
,,,,,,,,,,,,0.4265714386,15.6356148533
,,,,,,,,,,,,0.4266404138,15.6337865639
,,,,,,,,,,,,0.4267096486,15.6319748231
,,,,,,,,,,,,0.4267796796,15.6301661366
,,,,,,,,,,,,0.4268497368,15.6283803143
,,,,,,,,,,,,0.4269204728,15.6266011481
,,,,,,,,,,,,0.4269911516,15.6248468155
,,,,,,,,,,,,0.4270627519,15.6230935036
,,,,,,,,,,,,0.4271343561,15.6213635391
,,,,,,,,,,,,0.4272068068,15.6196368544
,,,,,,,,,,,,0.4272795212,15.6179275745
,,,,,,,,,,,,0.4273526688,15.6162317816
,,,,,,,,,,,,0.4274262516,15.6145493749
,,,,,,,,,,,,0.4275005760,15.6128739398
,,,,,,,,,,,,0.4275748920,15.6112218391
,,,,,,,,,,,,0.4276505671,15.6095636871
,,,,,,,,,,,,0.4277257621,15.6079393256
,,,,,,,,,,,,0.4278022082,15.6063115828
,,,,,,,,,,,,0.4278790140,15.6046999907
,,,,,,,,,,,,0.4279560679,15.6031096723
,,,,,,,,,,,,0.4280293851,15.6016171103
,,,,,,,,,,,,0.4281091260,15.6000148767
,,,,,,,,,,,,0.4281930198,15.5983559930
,,,,,,,,,,,,0.4282717636,15.5968249478
,,,,,,,,,,,,0.4283482298,15.5953592972
,,,,,,,,,,,,0.4284301653,15.5938130643
,,,,,,,,,,,,0.4285107649,15.5923147402
,,,,,,,,,,,,0.4285938749,15.5907938920
,,,,,,,,,,,,0.4286763181,15.5893083467
,,,,,,,,,,,,0.4287604623,15.5878160276
,,,,,,,,,,,,0.4288445406,15.5863480668
,,,,,,,,,,,,0.4289300883,15.5848783972
,,,,,,,,,,,,0.4290154829,15.5834345113
,,,,,,,,,,,,0.4291024517,15.5819878076
,,,,,,,,,,,,0.4291895233,15.5805626496
,,,,,,,,,,,,0.4292779600,15.5791388783
,,,,,,,,,,,,0.4293666696,15.5777340603
,,,,,,,,,,,,0.4294565620,15.5763340832
,,,,,,,,,,,,0.4295470728,15.5749479907
,,,,,,,,,,,,0.4296384034,15.5735728163
,,,,,,,,,,,,0.4297306180,15.5722077881
,,,,,,,,,,,,0.4298237436,15.5708528129
,,,,,,,,,,,,0.4299176251,15.5695101480
,,,,,,,,,,,,0.4300127619,15.5681731481
,,,,,,,,,,,,0.4301084529,15.5668518035
,,,,,,,,,,,,0.4302051781,15.5655395449
,,,,,,,,,,,,0.4303030320,15.5642354752
,,,,,,,,,,,,0.4304017284,15.5629437815
,,,,,,,,,,,,0.4305011055,15.5616661683
,,,,,,,,,,,,0.4306025290,15.5603861523
,,,,,,,,,,,,0.4307038100,15.5591312507
,,,,,,,,,,,,0.4308065885,15.5578811310
,,,,,,,,,,,,0.4309105663,15.5566397745
,,,,,,,,,,,,0.4310157765,15.5554073361
,,,,,,,,,,,,0.4311215957,15.5541909860
,,,,,,,,,,,,0.4312290708,15.5529790450
,,,,,,,,,,,,0.4313375355,15.5517793603
,,,,,,,,,,,,0.4314471777,15.5505900312
,,,,,,,,,,,,0.4315580683,15.5494105247
,,,,,,,,,,,,0.4316702434,15.5482406814
,,,,,,,,,,,,0.4317838123,15.5470797482
,,,,,,,,,,,,0.4318984803,15.5459309505
,,,,,,,,,,,,0.4320144950,15.5447919493
,,,,,,,,,,,,0.4321320416,15.5436612377
,,,,,,,,,,,,0.4322510056,15.5425403979
,,,,,,,,,,,,0.4323709727,15.5414332226
,,,,,,,,,,,,0.4324930463,15.5403300335
,,,,,,,,,,,,0.4326162462,15.5392399318
,,,,,,,,,,,,0.4327411840,15.5381578492
,,,,,,,,,,,,0.4328674294,15.5370876347
,,,,,,,,,,,,0.4329956307,15.5360242891
,,,,,,,,,,,,0.4331249978,15.5349744436
,,,,,,,,,,,,0.4332564627,15.5339308547
,,,,,,,,,,,,0.4333895894,15.5328973201
,,,,,,,,,,,,0.4335245746,15.5318725593
,,,,,,,,,,,,0.4336615481,15.5308562881
,,,,,,,,,,,,0.4337993869,15.5298565139
,,,,,,,,,,,,0.4339402986,15.5288577124
,,,,,,,,,,,,0.4340829079,15.5278703014
,,,,,,,,,,,,0.4342269757,15.5268957592
,,,,,,,,,,,,0.4343739993,15.5259245410
,,,,,,,,,,,,0.4345226566,15.5249659150
,,,,,,,,,,,,0.4346729796,15.5240193262
,,,,,,,,,,,,0.4348269959,15.5230730213
,,,,,,,,,,,,0.4349818856,15.5221444002
,,,,,,,,,,,,0.4351397849,15.5212226350
,,,,,,,,,,,,0.4352717979,15.5204718280
,,,,,,,,,,,,0.4354216542,15.5196459628
,,,,,,,,,,,,0.4355616108,15.5188912372
,,,,,,,,,,,,0.4357319597,15.5179960641
,,,,,,,,,,,,0.4358991094,15.5171396271
,,,,,,,,,,,,0.4360745485,15.5162643791
,,,,,,,,,,,,0.4362498412,15.5154124212
,,,,,,,,,,,,0.4364306675,15.5145569864
,,,,,,,,,,,,0.4366127919,15.5137182374
,,,,,,,,,,,,0.4367993152,15.5128822307
,,,,,,,,,,,,0.4369890983,15.5120547549
,,,,,,,,,,,,0.4371818153,15.5112373670
,,,,,,,,,,,,0.4373786913,15.5104253646
,,,,,,,,,,,,0.4375789810,15.5096223519
,,,,,,,,,,,,0.4377826898,15.5088284763
,,,,,,,,,,,,0.4379908996,15.5080400543
,,,,,,,,,,,,0.4382028458,15.5072604534
,,,,,,,,,,,,0.4384188550,15.5064885260
,,,,,,,,,,,,0.4386406645,15.5057191126
,,,,,,,,,,,,0.4388650791,15.5049635061
,,,,,,,,,,,,0.4390946590,15.5042132058
,,,,,,,,,,,,0.4393298447,15.5034676256
,,,,,,,,,,,,0.4395689221,15.5027323899
,,,,,,,,,,,,0.4398141798,15.5020010275
,,,,,,,,,,,,0.4400643135,15.5012777912
,,,,,,,,,,,,0.4403208631,15.5005588159
,,,,,,,,,,,,0.4405829108,15.4998472518
,,,,,,,,,,,,0.4408507071,15.4991427318
,,,,,,,,,,,,0.4411253597,15.4984429355
,,,,,,,,,,,,0.4414062080,15.4977500789
,,,,,,,,,,,,0.4416937614,15.4970630655
,,,,,,,,,,,,0.4419903474,15.4963775910
,,,,,,,,,,,,0.4422909922,15.4957049295
,,,,,,,,,,,,0.4426029276,15.4950299594
,,,,,,,,,,,,0.4429199697,15.4943662189
,,,,,,,,,,,,0.4432481389,15.4937020877
,,,,,,,,,,,,0.4435821625,15.4930484115
,,,,,,,,,,,,0.4439276484,15.4923948929
,,,,,,,,,,,,0.4442817861,15.4917475823
,,,,,,,,,,,,0.4446454516,15.4911052628
,,,,,,,,,,,,0.4450201782,15.4904658598
,,,,,,,,,,,,0.4454056894,15.4898305599
,,,,,,,,,,,,0.4458019373,15.4891999486
,,,,,,,,,,,,0.4462104008,15.4885723108
,,,,,,,,,,,,0.4466309546,15.4879482958
,,,,,,,,,,,,0.4470661219,15.4873253790
,,,,,,,,,,,,0.4475102662,15.4867116430
,,,,,,,,,,,,0.4479722710,15.4860956283
,,,,,,,,,,,,0.4484473828,15.4854844513
,,,,,,,,,,,,0.4489378466,15.4848758705
,,,,,,,,,,,,0.4494434929,15.4842707727
,,,,,,,,,,,,0.4499651720,15.4836686842
,,,,,,,,,,,,0.4500000000,15.4836326824
,,,,,,,,,,,,0.4500600266,15.4835478940
,,,,,,,,,,,,0.4501172184,15.4834640671
,,,,,,,,,,,,0.4501825302,15.4833423282
,,,,,,,,,,,,0.4502439535,15.4832180466
,,,,,,,,,,,,0.4503154532,15.4830462791
,,,,,,,,,,,,0.4503811426,15.4828798056
,,,,,,,,,,,,0.4504538850,15.4826696739
,,,,,,,,,,,,0.4505229220,15.4824599657
,,,,,,,,,,,,0.4505980067,15.4822057246
,,,,,,,,,,,,0.4506689490,15.4819558296
,,,,,,,,,,,,0.4507458481,15.4816580698
,,,,,,,,,,,,0.4508175639,15.4813722889
,,,,,,,,,,,,0.4508960584,15.4810315046
,,,,,,,,,,,,0.4509676885,15.4807112532
,,,,,,,,,,,,0.4510536988,15.4803007773
,,,,,,,,,,,,0.4511341039,15.4799040294
,,,,,,,,,,,,0.4512139380,15.4794878011
,,,,,,,,,,,,0.4512968612,15.4790431271
,,,,,,,,,,,,0.4513893860,15.4785202483
,,,,,,,,,,,,0.4514755519,15.4780196242
,,,,,,,,,,,,0.4515709502,15.4774384015
,,,,,,,,,,,,0.4516594984,15.4768853933
,,,,,,,,,,,,0.4517575434,15.4762456800
,,,,,,,,,,,,0.4518478177,15.4756439617
,,,,,,,,,,,,0.4519484440,15.4749452150
,,,,,,,,,,,,0.4520399502,15.4742983543
,,,,,,,,,,,,0.4521386439,15.4735734895
,,,,,,,,,,,,0.4522302267,15.4728917021
,,,,,,,,,,,,0.4523309016,15.4721174033
,,,,,,,,,,,,0.4524283857,15.4713556854
,,,,,,,,,,,,0.4525332872,15.4705083539
,,,,,,,,,,,,0.4526298511,15.4697202413
,,,,,,,,,,,,0.4527364609,15.4688245855
,,,,,,,,,,,,0.4528381446,15.4679602653
,,,,,,,,,,,,0.4529493507,15.4669895727
,,,,,,,,,,,,0.4530558297,15.4660496532
,,,,,,,,,,,,0.4531715293,15.4650025992
,,,,,,,,,,,,0.4532817520,15.4639952487
,,,,,,,,,,,,0.4534020203,15.4628699576
,,,,,,,,,,,,0.4535156655,15.4617978514
,,,,,,,,,,,,0.4536408289,15.4605904389
,,,,,,,,,,,,0.4537577813,15.4594516634
,,,,,,,,,,,,0.4538992675,15.4580491739
,,,,,,,,,,,,0.4540343002,15.4566962142
,,,,,,,,,,,,0.4541878881,15.4551299648
,,,,,,,,,,,,0.4543287707,15.4536814162
,,,,,,,,,,,,0.4544917260,15.4519800837
,,,,,,,,,,,,0.4546452054,15.4503646190
,,,,,,,,,,,,0.4548031891,15.4486792058
,,,,,,,,,,,,0.4549654364,15.4469380999
,,,,,,,,,,,,0.4551586937,15.4448373242
,,,,,,,,,,,,0.4553363048,15.4428968056
,,,,,,,,,,,,0.4556179698,15.4398073602
,,,,,,,,,,,,0.4559125649,15.4365503457
,,,,,,,,,,,,0.4561949071,15.4334158150
,,,,,,,,,,,,0.4565815567,15.4290962907
,,,,,,,,,,,,0.4569294139,15.4252015026
,,,,,,,,,,,,0.4575198708,15.4186004796
,,,,,,,,,,,,0.4578098595,15.4153922508
,,,,,,,,,,,,0.4580936928,15.4122711202
,,,,,,,,,,,,0.4584138582,15.4087638265
,,,,,,,,,,,,0.4587506916,15.4050912536
,,,,,,,,,,,,0.4590369957,15.4019890438
,,,,,,,,,,,,0.4593019691,15.3991388805
,,,,,,,,,,,,0.4595539724,15.3964444278
,,,,,,,,,,,,0.4598019430,15.3938137355
,,,,,,,,,,,,0.4600700395,15.3909982541
,,,,,,,,,,,,0.4603120149,15.3884757699
,,,,,,,,,,,,0.4605911839,15.3855909524
,,,,,,,,,,,,0.4608564891,15.3828727738
,,,,,,,,,,,,0.4611276469,15.3801193504
,,,,,,,,,,,,0.4613938697,15.3774400240
,,,,,,,,,,,,0.4616610004,15.3747757654
,,,,,,,,,,,,0.4619268405,15.3721482677
,,,,,,,,,,,,0.4621935173,15.3695363680
,,,,,,,,,,,,0.4624607943,15.3669423058
,,,,,,,,,,,,0.4627295635,15.3643573969
,,,,,,,,,,,,0.4630001408,15.3617786325
,,,,,,,,,,,,0.4632730848,15.3592007692
,,,,,,,,,,,,0.4635487674,15.3566204296
,,,,,,,,,,,,0.4638275637,15.3540342802
,,,,,,,,,,,,0.4641097887,15.3514396173
,,,,,,,,,,,,0.4643956870,15.3488344357
,,,,,,,,,,,,0.4646428785,15.3465915467
,,,,,,,,,,,,0.4647594746,15.3455683979
,,,,,,,,,,,,0.4648729715,15.3445837186
,,,,,,,,,,,,0.4650393253,15.3431451274
,,,,,,,,,,,,0.4653321884,15.3406269202
,,,,,,,,,,,,0.4656116859,15.3382438325
,,,,,,,,,,,,0.4658859699,15.3359220588
,,,,,,,,,,,,0.4661692187,15.3335418584
,,,,,,,,,,,,0.4664498954,15.3312041495
,,,,,,,,,,,,0.4667512924,15.3287202343
,,,,,,,,,,,,0.4670355159,15.3263962323
,,,,,,,,,,,,0.4673635482,15.3237372055
,,,,,,,,,,,,0.4676897817,15.3211144086
,,,,,,,,,,,,0.4680335842,15.3183701529
,,,,,,,,,,,,0.4684089646,15.3154000800
,,,,,,,,,,,,0.4687628948,15.3126231200
,,,,,,,,,,,,0.4691249794,15.3098065379
,,,,,,,,,,,,0.4694830335,15.3070448176
,,,,,,,,,,,,0.4698454892,15.3042728861
,,,,,,,,,,,,0.4702091928,15.3015149505
,,,,,,,,,,,,0.4705762240,15.2987554118
,,,,,,,,,,,,0.4709455684,15.2960020788
,,,,,,,,,,,,0.4713176480,15.2932519889
,,,,,,,,,,,,0.4716921519,15.2905076131
,,,,,,,,,,,,0.4720691497,15.2877686259
,,,,,,,,,,,,0.4724483988,15.2850369644
,,,,,,,,,,,,0.4728298012,15.2823135111
,,,,,,,,,,,,0.4732131089,15.2796001905
,,,,,,,,,,,,0.4735982019,15.2768979928
,,,,,,,,,,,,0.4739849347,15.2742080675
,,,,,,,,,,,,0.4743731892,15.2715313410
,,,,,,,,,,,,0.4747629536,15.2688680081
,,,,,,,,,,,,0.4750782921,15.2667318683
,,,,,,,,,,,,0.4753415205,15.2649719499
,,,,,,,,,,,,0.4756178130,15.2631429409
,,,,,,,,,,,,0.4759321066,15.2610799037
,,,,,,,,,,,,0.4762923448,15.2587328153
,,,,,,,,,,,,0.4767047786,15.2560705739
,,,,,,,,,,,,0.4771008925,15.2535367966
,,,,,,,,,,,,0.4775072306,15.2509621019
,,,,,,,,,,,,0.4779078602,15.2484473415
,,,,,,,,,,,,0.4783114305,15.2459382041
,,,,,,,,,,,,0.4787138256,15.2434602569
,,,,,,,,,,,,0.4791174023,15.2409990140
,,,,,,,,,,,,0.4795209372,15.2385619610
,,,,,,,,,,,,0.4799250282,15.2361455040
,,,,,,,,,,,,0.4803294153,15.2337512131
,,,,,,,,,,,,0.4807342817,15.2313780344
,,,,,,,,,,,,0.4811394926,15.2290267856
,,,,,,,,,,,,0.4815450777,15.2266973246
,,,,,,,,,,,,0.4819509423,15.2243902256
,,,,,,,,,,,,0.4823570359,15.2221057969
,,,,,,,,,,,,0.4827633329,15.2198442051
,,,,,,,,,,,,0.4831697531,15.2176059126
,,,,,,,,,,,,0.4835762789,15.2153910256
,,,,,,,,,,,,0.4839828965,15.2131996325
,,,,,,,,,,,,0.4843895537,15.2110320175
,,,,,,,,,,,,0.4847962703,15.2088880792
,,,,,,,,,,,,0.4852030379,15.2067678691
,,,,,,,,,,,,0.4854235323,15.2056368605
,,,,,,,,,,,,0.4855956590,15.2047836604
,,,,,,,,,,,,0.4857574462,15.2039903272
,,,,,,,,,,,,0.4860303339,15.2026632256
,,,,,,,,,,,,0.4864047213,15.2008614458
,,,,,,,,,,,,0.4868067493,15.1989487033
,,,,,,,,,,,,0.4872212381,15.1970003138
,,,,,,,,,,,,0.4876367947,15.1950707861
,,,,,,,,,,,,0.4880532001,15.1931613482
,,,,,,,,,,,,0.4884691995,15.1912777889
,,,,,,,,,,,,0.4888851181,15.1894186402
,,,,,,,,,,,,0.4893006649,15.1875851934
,,,,,,,,,,,,0.4897159271,15.1857770449
,,,,,,,,,,,,0.4901308668,15.1839943371
,,,,,,,,,,,,0.4905455486,15.1822367718
,,,,,,,,,,,,0.4909599754,15.1805043185
,,,,,,,,,,,,0.4913741729,15.1787968512
,,,,,,,,,,,,0.4917881723,15.1771142278
,,,,,,,,,,,,0.4922019721,15.1754564416
,,,,,,,,,,,,0.4926155800,15.1738234549
,,,,,,,,,,,,0.4930289572,15.1722154083
,,,,,,,,,,,,0.4934421174,15.1706322386
,,,,,,,,,,,,0.4938550355,15.1690740294
,,,,,,,,,,,,0.4942677120,15.1675407587
,,,,,,,,,,,,0.4946801966,15.1660322274
,,,,,,,,,,,,0.4950924854,15.1645484378
,,,,,,,,,,,,0.4955045882,15.1630893485
,,,,,,,,,,,,0.4959164579,15.1616551186
,,,,,,,,,,,,0.4962197899,15.1606216537
,,,,,,,,,,,,0.4965489642,15.1595239102
,,,,,,,,,,,,0.4968753888,15.1584533408
,,,,,,,,,,,,0.4972527950,15.1572336934
,,,,,,,,,,,,0.4975487935,15.1563021143
,,,,,,,,,,,,0.4978518939,15.1553634094
,,,,,,,,,,,,0.4982309551,15.1542120559
,,,,,,,,,,,,0.4986082823,15.1530875109
,,,,,,,,,,,,0.4990068637,15.1519225006
,,,,,,,,,,,,0.4994114534,15.1507627774
,,,,,,,,,,,,0.4998250826,15.1496007069
,,,,,,,,,,,,0.5000000000,15.1491146490
,,,,,,,,,,,,0.5000678382,15.1488976069
,,,,,,,,,,,,0.5001446969,15.1486279203
,,,,,,,,,,,,0.5002203791,15.1483337685
,,,,,,,,,,,,0.5002898950,15.1480408985
,,,,,,,,,,,,0.5003624482,15.1477127564
,,,,,,,,,,,,0.5004368951,15.1473509730
,,,,,,,,,,,,0.5005094172,15.1469798066
,,,,,,,,,,,,0.5005918589,15.1465364813
,,,,,,,,,,,,0.5006774134,15.1460560345
,,,,,,,,,,,,0.5007696872,15.1455172798
,,,,,,,,,,,,0.5008681289,15.1449224122
,,,,,,,,,,,,0.5009745671,15.1442594322
,,,,,,,,,,,,0.5010903016,15.1435192690
,,,,,,,,,,,,0.5012176919,15.1426859187
,,,,,,,,,,,,0.5013600055,15.1417372152
,,,,,,,,,,,,0.5015226651,15.1406329344
,,,,,,,,,,,,0.5016973376,15.1394350562
,,,,,,,,,,,,0.5019410783,15.1377544472
,,,,,,,,,,,,0.5023183353,15.1351618043
,,,,,,,,,,,,0.5025894643,15.1333097086
,,,,,,,,,,,,0.5028243708,15.1317235545
,,,,,,,,,,,,0.5030505455,15.1302127728
,,,,,,,,,,,,0.5032574767,15.1288503064
,,,,,,,,,,,,0.5034889520,15.1273542411
,,,,,,,,,,,,0.5036994256,15.1260139297
,,,,,,,,,,,,0.5039336935,15.1245478295
,,,,,,,,,,,,0.5041560623,15.1231796206
,,,,,,,,,,,,0.5043831487,15.1218070554
,,,,,,,,,,,,0.5046063507,15.1204817682
,,,,,,,,,,,,0.5048311390,15.1191710876
,,,,,,,,,,,,0.5050555449,15.1178863410
,,,,,,,,,,,,0.5052540516,15.1167706744
,,,,,,,,,,,,0.5054411894,15.1157401860
,,,,,,,,,,,,0.5056419237,15.1146591439
,,,,,,,,,,,,0.5058390820,15.1136140374
,,,,,,,,,,,,0.5060763131,15.1123770676
,,,,,,,,,,,,0.5063253221,15.1111044741
,,,,,,,,,,,,0.5065636390,15.1099096166
,,,,,,,,,,,,0.5068084017,15.1087063336
,,,,,,,,,,,,0.5070526402,15.1075321509
,,,,,,,,,,,,0.5072850545,15.1064351432
,,,,,,,,,,,,0.5075397082,15.1052539867
,,,,,,,,,,,,0.5078090941,15.1040309175
,,,,,,,,,,,,0.5080634968,15.1029019725
,,,,,,,,,,,,0.5083098483,15.1018295959
,,,,,,,,,,,,0.5085756522,15.1006964178
,,,,,,,,,,,,0.5088388770,15.0995969299
,,,,,,,,,,,,0.5091100064,15.0984879950
,,,,,,,,,,,,0.5093822644,15.0973975854
,,,,,,,,,,,,0.5096593338,15.0963113088
,,,,,,,,,,,,0.5099391008,15.0952377115
,,,,,,,,,,,,0.5100000000,15.0950062568
,,,,,,,,,,,,0.5100787735,15.0947233877
,,,,,,,,,,,,0.5101576227,15.0944602326
,,,,,,,,,,,,0.5102440142,15.0941985076
,,,,,,,,,,,,0.5103248692,15.0939725616
,,,,,,,,,,,,0.5104167584,15.0937381980
,,,,,,,,,,,,0.5105099148,15.0935216975
,,,,,,,,,,,,0.5106090529,15.0933148815
,,,,,,,,,,,,0.5107080455,15.0931284076
,,,,,,,,,,,,0.5108164085,15.0929457232
,,,,,,,,,,,,0.5109293932,15.0927760894
,,,,,,,,,,,,0.5110498056,15.0926158763
,,,,,,,,,,,,0.5111785184,15.0924649751
,,,,,,,,,,,,0.5113167678,15.0923231375
,,,,,,,,,,,,0.5114655556,15.0921906336
,,,,,,,,,,,,0.5116260262,15.0920677504
,,,,,,,,,,,,0.5117995584,15.0919547483
,,,,,,,,,,,,0.5119878035,15.0918486822
,,,,,,,,,,,,0.5122117448,15.0917398711
,,,,,,,,,,,,0.5124679049,15.0916347406
,,,,,,,,,,,,0.5127472489,15.0915285525
,,,,,,,,,,,,0.5129829071,15.0914650684
,,,,,,,,,,,,0.5132157746,15.0913937736
,,,,,,,,,,,,0.5135117960,15.0913293173
,,,,,,,,,,,,0.5137849936,15.0912572737
,,,,,,,,,,,,0.5141679103,15.0911746190
,,,,,,,,,,,,0.5145847042,15.0910927112
,,,,,,,,,,,,0.5152941363,15.0909577869
,,,,,,,,,,,,0.5167130004,15.0907125329
,,,,,,,,,,,,0.5175756420,15.0905862434
,,,,,,,,,,,,0.5182767703,15.0904980286
,,,,,,,,,,,,0.5188886391,15.0904358617
,,,,,,,,,,,,0.5194525630,15.0903890285
,,,,,,,,,,,,0.5200015319,15.0903541755
,,,,,,,,,,,,0.5204579951,15.0903440111
,,,,,,,,,,,,0.5209026096,15.0903417797
,,,,,,,,,,,,0.5212453352,15.0903663080
,,,,,,,,,,,,0.5215889088,15.0904082592
,,,,,,,,,,,,0.5219388071,15.0904698312
,,,,,,,,,,,,0.5223324431,15.0905458071
,,,,,,,,,,,,0.5225217335,15.0905892657
,,,,,,,,,,,,0.5229003141,15.0906828565
,,,,,,,,,,,,0.5233457068,15.0908069111
,,,,,,,,,,,,0.5239151778,15.0909810753
,,,,,,,,,,,,0.5243408646,15.0911301888
,,,,,,,,,,,,0.5248465281,15.0913164667
,,,,,,,,,,,,0.5252487120,15.0914880180
,,,,,,,,,,,,0.5256731854,15.0916843268
,,,,,,,,,,,,0.5260806239,15.0918906993
,,,,,,,,,,,,0.5265551283,15.0921499325
,,,,,,,,,,,,0.5269705247,15.0923955863
,,,,,,,,,,,,0.5274519869,15.0927009936
,,,,,,,,,,,,0.5278701775,15.0929856195
,,,,,,,,,,,,0.5283474650,15.0933319221
,,,,,,,,,,,,0.5287494152,15.0936416304
,,,,,,,,,,,,0.5292269277,15.0940301190
,,,,,,,,,,,,0.5296242852,15.0943715813
,,,,,,,,,,,,0.5300000000,15.0947032162
,,,,,,,,,,,,0.5300721447,15.0947343201
,,,,,,,,,,,,0.5301307513,15.0947348476
,,,,,,,,,,,,0.5301906564,15.0947395662
,,,,,,,,,,,,0.5303104666,15.0947306917
,,,,,,,,,,,,0.5303631117,15.0946842447
,,,,,,,,,,,,0.5304103154,15.0946374877
,,,,,,,,,,,,0.5304759390,15.0945453409
,,,,,,,,,,,,0.5305346873,15.0944565924
,,,,,,,,,,,,0.5306025164,15.0943275422
,,,,,,,,,,,,0.5306655107,15.0941977019
,,,,,,,,,,,,0.5307349140,15.0940302749
,,,,,,,,,,,,0.5308027107,15.0938609921
,,,,,,,,,,,,0.5308881752,15.0936212910
,,,,,,,,,,,,0.5309669491,15.0933912795
,,,,,,,,,,,,0.5310618879,15.0930877017
,,,,,,,,,,,,0.5311498579,15.0927977843
,,,,,,,,,,,,0.5312564201,15.0924190080
,,,,,,,,,,,,0.5313528833,15.0920662521
,,,,,,,,,,,,0.5314684972,15.0916208083
,,,,,,,,,,,,0.5315841601,15.0911660050
,,,,,,,,,,,,0.5317247168,15.0905887498
,,,,,,,,,,,,0.5318594828,15.0900280917
,,,,,,,,,,,,0.5320218189,15.0893283100
,,,,,,,,,,,,0.5321781152,15.0886519772
,,,,,,,,,,,,0.5323858377,15.0877309210
,,,,,,,,,,,,0.5325927642,15.0868092385
,,,,,,,,,,,,0.5330066171,15.0849538043
,,,,,,,,,,,,0.5335393645,15.0825710496
,,,,,,,,,,,,0.5339357493,15.0808107055
,,,,,,,,,,,,0.5342951675,15.0792332571
,,,,,,,,,,,,0.5346287866,15.0777877732
,,,,,,,,,,,,0.5349496892,15.0764141601
,,,,,,,,,,,,0.5352497442,15.0751496024
,,,,,,,,,,,,0.5355837492,15.0737690776
,,,,,,,,,,,,0.5358926251,15.0725116868
,,,,,,,,,,,,0.5362419821,15.0711147670
,,,,,,,,,,,,0.5365758475,15.0698029107
,,,,,,,,,,,,0.5369186330,15.0684806081
,,,,,,,,,,,,0.5372557142,15.0672041029
,,,,,,,,,,,,0.5375952158,15.0659425618
,,,,,,,,,,,,0.5379333968,15.0647097661
,,,,,,,,,,,,0.5382729424,15.0634958894
,,,,,,,,,,,,0.5386130190,15.0623038920
,,,,,,,,,,,,0.5389545931,15.0611304102
,,,,,,,,,,,,0.5392976027,15.0599757039
,,,,,,,,,,,,0.5396424863,15.0588383681
,,,,,,,,,,,,0.5399893806,15.0577180446
,,,,,,,,,,,,0.5403385498,15.0566139884
,,,,,,,,,,,,0.5406901738,15.0555257555
,,,,,,,,,,,,0.5410444636,15.0544528326
,,,,,,,,,,,,0.5414015956,15.0533981673
,,,,,,,,,,,,0.5417387001,15.0524229023
,,,,,,,,,,,,0.5421092561,15.0513752248
,,,,,,,,,,,,0.5424714506,15.0503737668
,,,,,,,,,,,,0.5428463016,15.0493611597
,,,,,,,,,,,,0.5432202414,15.0483741829
,,,,,,,,,,,,0.5436009853,15.0473928066
,,,,,,,,,,,,0.5439841276,15.0464285583
,,,,,,,,,,,,0.5443724931,15.0454745875
,,,,,,,,,,,,0.5447647337,15.0445344241
,,,,,,,,,,,,0.5451619463,15.0436056919
,,,,,,,,,,,,0.5455638193,15.0426893662
,,,,,,,,,,,,0.5459708672,15.0417845403
,,,,,,,,,,,,0.5463831156,15.0408914276
,,,,,,,,,,,,0.5468008687,15.0400096500
,,,,,,,,,,,,0.5472242750,15.0391391808
,,,,,,,,,,,,0.5476535823,15.0382798064
,,,,,,,,,,,,0.5480889776,15.0374314539
,,,,,,,,,,,,0.5485307014,15.0365939629
,,,,,,,,,,,,0.5489789735,15.0357672344
,,,,,,,,,,,,0.5494340191,15.0349511764
,,,,,,,,,,,,0.5498960651,15.0341457119
,,,,,,,,,,,,0.5503653510,15.0333507596
,,,,,,,,,,,,0.5508421174,15.0325662553
,,,,,,,,,,,,0.5513266046,15.0317921498
,,,,,,,,,,,,0.5518190913,15.0310283528
,,,,,,,,,,,,0.5523198286,15.0302748372
,,,,,,,,,,,,0.5528290761,15.0295315780
,,,,,,,,,,,,0.5533471197,15.0287985321
,,,,,,,,,,,,0.5538742164,15.0280757122
,,,,,,,,,,,,0.5544106829,15.0273630644
,,,,,,,,,,,,0.5549568385,15.0266605528
,,,,,,,,,,,,0.5555130009,15.0259681636
,,,,,,,,,,,,0.5560794935,15.0252858926
,,,,,,,,,,,,0.5566566743,15.0246137153
,,,,,,,,,,,,0.5572448780,15.0239516509
,,,,,,,,,,,,0.5578445058,15.0232996633
,,,,,,,,,,,,0.5584559404,15.0226577587
,,,,,,,,,,,,0.5590795882,15.0220259381
,,,,,,,,,,,,0.5597158696,15.0214042073
,,,,,,,,,,,,0.5603652505,15.0207925519
,,,,,,,,,,,,0.5610281648,15.0201910215
,,,,,,,,,,,,0.5617049107,15.0195997690
,,,,,,,,,,,,0.5623964330,15.0190184276
,,,,,,,,,,,,0.5631030654,15.0184471838
,,,,,,,,,,,,0.5638254641,15.0178859783
,,,,,,,,,,,,0.5645641915,15.0173348490
,,,,,,,,,,,,0.5653199517,15.0167937572
,,,,,,,,,,,,0.5660933656,15.0162627481
,,,,,,,,,,,,0.5668852012,15.0157417891
,,,,,,,,,,,,0.5676962660,15.0152308581
,,,,,,,,,,,,0.5685273125,15.0147299902
,,,,,,,,,,,,0.5693793202,15.0142391163
,,,,,,,,,,,,0.5702531885,15.0137582476
,,,,,,,,,,,,0.5711499549,15.0132873542
,,,,,,,,,,,,0.5720706378,15.0128264448
,,,,,,,,,,,,0.5730164940,15.0123754490
,,,,,,,,,,,,0.5739886841,15.0119343802
,,,,,,,,,,,,0.5749885888,15.0115031892
,,,,,,,,,,,,0.5760176119,15.0110818621
,,,,,,,,,,,,0.5770772274,15.0106703852
,,,,,,,,,,,,0.5781693253,15.0102686408
,,,,,,,,,,,,0.5792954882,15.0098766647
,,,,,,,,,,,,0.5804578950,15.0094943346
,,,,,,,,,,,,0.5816585568,15.0091216364
,,,,,,,,,,,,0.5828998951,15.0087584760
,,,,,,,,,,,,0.5841845438,15.0084047625
,,,,,,,,,,,,0.5855152043,15.0080604480
,,,,,,,,,,,,0.5868948734,15.0077254640
,,,,,,,,,,,,0.5883269578,15.0073996956
,,,,,,,,,,,,0.5898155265,15.0070829791
,,,,,,,,,,,,0.5913639157,15.0067753443
,,,,,,,,,,,,0.5929777131,15.0064764705
,,,,,,,,,,,,0.5946611917,15.0061863638
,,,,,,,,,,,,0.5964205214,15.0059047875
,,,,,,,,,,,,0.5982615836,15.0056316432
,,,,,,,,,,,,0.6000000000,15.0053911577


==> data/voltage_differentTols.csv <==
0.0000000000,0.0000000000,,0.0000000000,0.0000000000,,0.0000000000,0.0000000000,,0.0000000000,0.0000000000
0.0010000000,0.0000613537,,0.0010000000,0.0000613537,,0.0010000000,0.0000852816,,0.0010000000,0.0000874352
0.0030000000,0.0001665522,,0.0030000000,0.0002075796,,0.0030000000,0.0002092023,,0.0030000000,0.0002092856
0.0070000000,0.0003355004,,0.0069013822,0.0003955291,,0.0062484964,0.0003683317,,0.0070000000,0.0003993742
0.0150000000,0.0007072165,,0.0147041465,0.0006882281,,0.0127454893,0.0006218510,,0.0113540712,0.0005742310
0.0237142065,0.0009805936,,0.0303096751,0.0011565400,,0.0257394750,0.0010301447,,0.0165626728,0.0007580405
0.0411426196,0.0014548070,,0.0615207323,0.0019240652,,0.0453868133,0.0015501185,,0.0220985103,0.0009355280
0.0759994457,0.0022558910,,0.1239428468,0.0032481078,,0.0658577903,0.0020356675,,0.0280032082,0.0011109082
0.1370993081,0.0035207862,,0.1802342997,0.0043782452,,0.0850208870,0.0024603773,,0.0338922451,0.0012755569
0.2000000000,0.0047690689,,0.2000000000,0.0047701134,,0.1038726446,0.0028598915,,0.0400064360,0.0014379131
0.2250000000,0.0044480108,,0.2218899547,0.0043702327,,0.1229607389,0.0032523038,,0.0461006004,0.0015928625
0.2694841402,0.0079457977,,0.2250000000,0.0043311908,,0.1418344795,0.0036325885,,0.0523534213,0.0017459273
0.3000000000,0.0102151184,,0.2324126075,0.0052921990,,0.1605837264,0.0040052907,,0.0586025711,0.0018939984
0.3250000000,0.0095199819,,0.2393527838,0.0059512773,,0.1781527694,0.0043516746,,0.0647969971,0.0020367371
0.3382924408,0.0124736885,,0.2513180633,0.0068826229,,0.1978497194,0.0047375503,,0.0710411315,0.0021771750
0.3500000000,0.0151334842,,0.2690225311,0.0080732591,,0.2000000000,0.0047785613,,0.0772420446,0.0023137678
0.3594410033,0.0147951994,,0.2855568341,0.0091419766,,0.2026478061,0.0046370544,,0.0834204236,0.0024474253
0.3694794427,0.0146844274,,0.2950674943,0.0098545098,,0.2052888881,0.0045771759,,0.0890691227,0.0025679400
0.3825675889,0.0146397817,,0.3000000000,0.0102833655,,0.2097743170,0.0045003171,,0.0952255720,0.0026974998
0.4000000000,0.0146190318,,0.3045486578,0.0098918760,,0.2177771166,0.0044022149,,0.1011728088,0.0028212557
0.4081624383,0.0111033318,,0.3091673545,0.0097234032,,0.2250000000,0.0043296900,,0.1072831980,0.0029471310
0.4160040321,0.0081760827,,0.3134437536,0.0096072778,,0.2274161279,0.0047695877,,0.1132349202,0.0030687100
0.4250000000,0.0053115509,,0.3219965518,0.0094357449,,0.2296352910,0.0050373861,,0.1192416558,0.0031905088
0.4345776079,0.0059923517,,0.3250000000,0.0093936346,,0.2309474031,0.0052010010,,0.1251579483,0.0033097254
0.4436882209,0.0062083733,,0.3272390408,0.0100966057,,0.2331896315,0.0054368556,,0.1310957279,0.0034287229
0.4500000000,0.0063182116,,0.3294164900,0.0105495728,,0.2369578075,0.0057950748,,0.1369934298,0.0035463660
0.4656583332,0.0029660504,,0.3313044853,0.0109935280,,0.2405565303,0.0061075802,,0.1428992742,0.0036636943
0.4858221896,0.0000816073,,0.3338524158,0.0115226828,,0.2453852101,0.0064938134,,0.1487777945,0.0037800727
0.5000000000,-0.0016968124,,0.3361469485,0.0120275139,,0.2512777456,0.0069322403,,0.1546615860,0.0038962026
0.5100000000,-0.0008074445,,0.3397316099,0.0127868519,,0.2577083125,0.0073833426,,0.1605039162,0.0040112146
0.5300000000,-0.0036350208,,0.3440537961,0.0137359877,,0.2649049772,0.0078630115,,0.1662954904,0.0041249722
0.5700000000,-0.0020570378,,0.3481224550,0.0146712649,,0.2722782002,0.0083364916,,0.1721478299,0.0042396956
0.6000000000,-0.0013066351,,0.3500000000,0.0151145858,,0.2778470927,0.0086922112,,0.1779896754,0.0043540194
,,,0.3520398781,0.0149442869,,0.2801954416,0.0088415076,,0.1838537124,0.0044686069
,,,0.3539732966,0.0148672051,,0.2840291445,0.0090916554,,0.1896948727,0.0045826018
,,,0.3562244554,0.0148149149,,0.2873604305,0.0093159774,,0.1955382014,0.0046965109
,,,0.3591619857,0.0147745725,,0.2901611799,0.0095156100,,0.2000000000,0.0047834397
,,,0.3627524913,0.0147447643,,0.2928516236,0.0097137028,,0.2011797090,0.0047031927
,,,0.3673464704,0.0147209456,,0.2952256398,0.0099063755,,0.2021612105,0.0046568782
,,,0.3733355573,0.0147012671,,0.2975920516,0.0101029274,,0.2032028431,0.0046201978
,,,0.3804008069,0.0146871816,,0.2999339520,0.0103163717,,0.2042021741,0.0045888614
,,,0.3896531494,0.0146748671,,0.3000000000,0.0103239467,,0.2055957811,0.0045508367
,,,0.4000000000,0.0146511939,,0.3021019073,0.0100963074,,0.2071389946,0.0045138135
,,,0.4023603531,0.0134951741,,0.3034433211,0.0099940260,,0.2090186108,0.0044743517
,,,0.4039611133,0.0127788823,,0.3048471038,0.0099078041,,0.2113133152,0.0044420326
,,,0.4056649443,0.0120841367,,0.3061845608,0.0098380782,,0.2148699987,0.0043987744
,,,0.4079908909,0.0111093103,,0.3080162332,0.0097568930,,0.2177562758,0.0043496459
,,,0.4101793367,0.0102601950,,0.3099631088,0.0096823483,,0.2205706314,0.0043138913
,,,0.4145562281,0.0086177642,,0.3123848447,0.0096020895,,0.2248456972,0.0042639492
,,,0.4190751630,0.0070465208,,0.3153360279,0.0095178312,,0.2250000000,0.0042626550
,,,0.4227911750,0.0058515780,,0.3192291312,0.0094235857,,0.2254507985,0.0043912780
,,,0.4250000000,0.0051902212,,0.3246875320,0.0093153409,,0.2258752486,0.0044612041
,,,0.4271812873,0.0055688041,,0.3250000000,0.0093115828,,0.2263450412,0.0045555965
,,,0.4295495586,0.0057743547,,0.3254695655,0.0095127147,,0.2267923377,0.0046204486
,,,0.4318112169,0.0059056811,,0.3260030191,0.0096483828,,0.2273064053,0.0047112147
,,,0.4348720448,0.0060331400,,0.3265136043,0.0098154344,,0.2277687853,0.0047753437
,,,0.4392134820,0.0061616003,,0.3269765927,0.0099218245,,0.2283474474,0.0048602575
,,,0.4448352562,0.0062578988,,0.3276669492,0.0101011271,,0.2288870962,0.0049282202
,,,0.4500000000,0.0063294352,,0.3282953614,0.0102461570,,0.2295458771,0.0050154608
,,,0.4536468090,0.0051538152,,0.3290570046,0.0104317985,,0.2301725472,0.0050887432
,,,0.4571175240,0.0043215937,,0.3297410531,0.0105851600,,0.2309014257,0.0051778613
,,,0.4640589540,0.0030190286,,0.3306661162,0.0107952220,,0.2316068655,0.0052530629
,,,0.4753858530,0.0013200673,,0.3315273514,0.0109818972,,0.2324950436,0.0053526063
,,,0.4856952001,-0.0000574570,,0.3324369726,0.0111840726,,0.2333624183,0.0054405826
,,,0.4979102624,-0.0015546395,,0.3333784892,0.0113641850,,0.2344458405,0.0055500147
,,,0.5000000000,-0.0018072179,,0.3338019029,0.0114883154,,0.2355319465,0.0056525922
,,,0.5079645738,-0.0006745397,,0.3342190948,0.0115742358,,0.2369857323,0.0057869657
,,,0.5100000000,-0.0005150250,,0.3348453634,0.0117079063,,0.2383266029,0.0059064267
,,,0.5226499944,-0.0026524035,,0.3360979008,0.0119745228,,0.2398063382,0.0060348215
,,,0.5300000000,-0.0036425755,,0.3373472901,0.0122454003,,0.2416435202,0.0061883312
,,,0.5422693539,-0.0026748781,,0.3385626868,0.0125072830,,0.2434305107,0.0063334899
,,,0.5475773611,-0.0021016891,,0.3400066709,0.0128199879,,0.2454230254,0.0064908774
,,,0.5526249950,-0.0018706309,,0.3414513825,0.0131357898,,0.2476162214,0.0066592289
,,,0.5571759305,-0.0016925434,,0.3425210243,0.0133743447,,0.2497472809,0.0068189508
,,,0.5662778015,-0.0014282412,,0.3434995790,0.0135900294,,0.2519850514,0.0069828749
,,,0.5841015545,-0.0010848466,,0.3447979116,0.0138844392,,0.2542459695,0.0071450363
,,,0.6000000000,-0.0008483737,,0.3460632044,0.0141721791,,0.2565697975,0.0073084140
,,,,,,0.3474153092,0.0144882082,,0.2589088978,0.0074698424
,,,,,,0.3487187820,0.0147942276,,0.2612720446,0.0076301226
,,,,,,0.3500000000,0.0151020983,,0.2636384629,0.0077880707
,,,,,,0.3505519402,0.0150049644,,0.2659946137,0.0079430646
,,,,,,0.3510588963,0.0149665838,,0.2683096916,0.0080934664
,,,,,,0.3515980324,0.0149337700,,0.2705349221,0.0082366391
,,,,,,0.3521424230,0.0149066653,,0.2726154152,0.0083696542
,,,,,,0.3527814000,0.0148807303,,0.2742843688,0.0084762507
,,,,,,0.3534578204,0.0148581903,,0.2758286861,0.0085743670
,,,,,,0.3541992289,0.0148378994,,0.2772811011,0.0086669884
,,,,,,0.3549986805,0.0148199117,,0.2787297735,0.0087586935
,,,,,,0.3558663198,0.0148038583,,0.2800529389,0.0088444080
,,,,,,0.3568062005,0.0147895424,,0.2813487772,0.0089270413
,,,,,,0.3578281280,0.0147766974,,0.2824906224,0.0090022578
,,,,,,0.3589405165,0.0147651174,,0.2836940044,0.0090805486
,,,,,,0.3601582023,0.0147545798,,0.2848955389,0.0091605147
,,,,,,0.3614977381,0.0147449046,,0.2860095345,0.0092349545
,,,,,,0.3629806842,0.0147359331,,0.2869674741,0.0093020559
,,,,,,0.3646348536,0.0147275245,,0.2879571624,0.0093688102
,,,,,,0.3664943523,0.0147195726,,0.2887504792,0.0094261481
,,,,,,0.3685985359,0.0147120053,,0.2895458141,0.0094816370
,,,,,,0.3710205266,0.0147046938,,0.2901690387,0.0095281623
,,,,,,0.3739017990,0.0146974438,,0.2907632819,0.0095706873
,,,,,,0.3770581848,0.0146908656,,0.2914960005,0.0096253918
,,,,,,0.3806912893,0.0146846105,,0.2921777350,0.0096762132
,,,,,,0.3848745489,0.0146787353,,0.2929044401,0.0097324269
,,,,,,0.3896412654,0.0146733541,,0.2935583445,0.0097826228
,,,,,,0.3950486875,0.0146685180,,0.2942649590,0.0098390401
,,,,,,0.4000000000,0.0146642130,,0.2949236800,0.0098916331
,,,,,,0.4005843360,0.0142967882,,0.2956262197,0.0099498329
,,,,,,0.4010373578,0.0140769125,,0.2962564021,0.0100017338
,,,,,,0.4014837797,0.0138732181,,0.2969210128,0.0100586852
,,,,,,0.4018707329,0.0136911254,,0.2975392441,0.0101116758
,,,,,,0.4022599923,0.0135204762,,0.2981083751,0.0101622963
,,,,,,0.4026770637,0.0133311818,,0.2986659725,0.0102113647
,,,,,,0.4030950443,0.0131522966,,0.2992568572,0.0102654730
,,,,,,0.4036223590,0.0129207676,,0.2998035448,0.0103153337
,,,,,,0.4041013756,0.0127186137,,0.3000000000,0.0103336787
,,,,,,0.4046375069,0.0124856690,,0.3002653165,0.0102668767
,,,,,,0.4051380856,0.0122802675,,0.3005174421,0.0102348136
,,,,,,0.4057607955,0.0120167980,,0.3008060976,0.0102016579
,,,,,,0.4063702915,0.0117665518,,0.3010643630,0.0101740995
,,,,,,0.4072698475,0.0113962691,,0.3013939424,0.0101416969
,,,,,,0.4080845342,0.0110688774,,0.3017116687,0.0101126505
,,,,,,0.4092015122,0.0106212494,,0.3020588777,0.0100831100
,,,,,,0.4103287818,0.0101802693,,0.3024115507,0.0100550549
,,,,,,0.4125833211,0.0093186706,,0.3027836642,0.0100273138
,,,,,,0.4143510268,0.0086589714,,0.3031690080,0.0100003112
,,,,,,0.4158209731,0.0081294200,,0.3035721934,0.0099736941
,,,,,,0.4170843520,0.0076845525,,0.3039929783,0.0099474655
,,,,,,0.4182594998,0.0072789133,,0.3044334002,0.0099214964
,,,,,,0.4193264365,0.0069208378,,0.3048950557,0.0098957033
,,,,,,0.4202473886,0.0066150234,,0.3053804810,0.0098699701
,,,,,,0.4212863343,0.0062822451,,0.3058913427,0.0098442428
,,,,,,0.4222354909,0.0059804634,,0.3064315623,0.0098183760
,,,,,,0.4235040980,0.0055887045,,0.3070035528,0.0097923174
,,,,,,0.4246577830,0.0052414981,,0.3076122392,0.0097659226
,,,,,,0.4250000000,0.0051391417,,0.3082624943,0.0097390807
,,,,,,0.4255914767,0.0053262875,,0.3089605696,0.0097116547
,,,,,,0.4262477998,0.0054328708,,0.3097146878,0.0096834706
,,,,,,0.4268429975,0.0055143888,,0.3105336226,0.0096543812
,,,,,,0.4275558805,0.0055964631,,0.3114322350,0.0096240858
,,,,,,0.4282776177,0.0056675389,,0.3124268679,0.0095923238
,,,,,,0.4290681437,0.0057344455,,0.3135410799,0.0095587143
,,,,,,0.4299061189,0.0057958811,,0.3148086375,0.0095227352
,,,,,,0.4308165168,0.0058531044,,0.3162795253,0.0094836609
,,,,,,0.4317356225,0.0059039285,,0.3180255179,0.0094405806
,,,,,,0.4328627576,0.0059583391,,0.3201687872,0.0093920112
,,,,,,0.4340533543,0.0060088243,,0.3228929345,0.0093362491
,,,,,,0.4354150844,0.0060595028,,0.3250000000,0.0092965561
,,,,,,0.4369221414,0.0061088313,,0.3252481288,0.0094245406
,,,,,,0.4386051747,0.0061573832,,0.3254569010,0.0094908709
,,,,,,0.4405793453,0.0062074390,,0.3256713493,0.0095551791
,,,,,,0.4428855792,0.0062587127,,0.3258464887,0.0096090312
,,,,,,0.4456297814,0.0063119910,,0.3260260585,0.0096589156
,,,,,,0.4489379199,0.0063677019,,0.3262304558,0.0097174034
,,,,,,0.4500000000,0.0063803067,,0.3264233115,0.0097696011
,,,,,,0.4508194665,0.0059955983,,0.3266365280,0.0098278521
,,,,,,0.4514094531,0.0058096013,,0.3268396213,0.0098807690
,,,,,,0.4522057965,0.0055407576,,0.3270602801,0.0099388147
,,,,,,0.4529588587,0.0053349804,,0.3272689933,0.0099913151
,,,,,,0.4540316429,0.0050329537,,0.3274959105,0.0100491641
,,,,,,0.4550864824,0.0047725698,,0.3277070267,0.0101006435
,,,,,,0.4571961614,0.0042843271,,0.3279396682,0.0101584465
,,,,,,0.4592993047,0.0038449803,,0.3281503462,0.0102087455
,,,,,,0.4622141540,0.0032968380,,0.3284076026,0.0102705571
,,,,,,0.4651132974,0.0028021989,,0.3286466401,0.0103265147
,,,,,,0.4679944194,0.0023388061,,0.3289171460,0.0103900983
,,,,,,0.4707552137,0.0019164997,,0.3291704054,0.0104483563
,,,,,,0.4743284454,0.0013970689,,0.3294534089,0.0105136733
,,,,,,0.4779674160,0.0008901002,,0.3297177622,0.0105735324
,,,,,,0.4817738700,0.0003793833,,0.3300122465,0.0106404929
,,,,,,0.4857487994,-0.0001362312,,0.3302855667,0.0107015418
,,,,,,0.4897586113,-0.0006411820,,0.3305907948,0.0107701170
,,,,,,0.4934731254,-0.0010973427,,0.3308710364,0.0108319885
,,,,,,0.4972531956,-0.0015514510,,0.3311858132,0.0109020491
,,,,,,0.5000000000,-0.0018765415,,0.3314704478,0.0109642744
,,,,,,0.5012489885,-0.0015012470,,0.3317822120,0.0110330374
,,,,,,0.5024055504,-0.0012696106,,0.3320838365,0.0110986757
,,,,,,0.5047186741,-0.0009272326,,0.3324085281,0.0111699662
,,,,,,0.5072874495,-0.0006158817,,0.3327091737,0.0112348676
,,,,,,0.5092683849,-0.0004204562,,0.3330395647,0.0113069792
,,,,,,0.5100000000,-0.0003605747,,0.3333546485,0.0113748603
,,,,,,0.5114963949,-0.0008360787,,0.3336966769,0.0114492256
,,,,,,0.5128583316,-0.0011502198,,0.3340248132,0.0115197576
,,,,,,0.5148944983,-0.0015478446,,0.3343768560,0.0115961219
,,,,,,0.5180435723,-0.0020686449,,0.3347141504,0.0116684923
,,,,,,0.5235135950,-0.0028454572,,0.3350745588,0.0117465756
,,,,,,0.5286267307,-0.0035111536,,0.3354187502,0.0118203526
,,,,,,0.5300000000,-0.0036858898,,0.3357540216,0.0118930317
,,,,,,0.5307603031,-0.0034074099,,0.3360635529,0.0119593247
,,,,,,0.5315221358,-0.0032893145,,0.3364325463,0.0120392685
,,,,,,0.5323938769,-0.0031221744,,0.3367746188,0.0121127535
,,,,,,0.5332294196,-0.0029825308,,0.3371838449,0.0122012044
,,,,,,0.5349005050,-0.0027524952,,0.3375773611,0.0122859766
,,,,,,0.5382426758,-0.0024123143,,0.3380049261,0.0123786258
,,,,,,0.5415208841,-0.0021483413,,0.3384046708,0.0124648784
,,,,,,0.5453548476,-0.0018998099,,0.3388368642,0.0125588673
,,,,,,0.5492220664,-0.0016908504,,0.3392311344,0.0126441012
,,,,,,0.5536313943,-0.0014910174,,0.3396661570,0.0127389376
,,,,,,0.5584706920,-0.0013094319,,0.3400814952,0.0128292329
,,,,,,0.5635343197,-0.0011472435,,0.3405324821,0.0129280670
,,,,,,0.5708204778,-0.0009575039,,0.3409459421,0.0130183155
,,,,,,0.5785441614,-0.0007939280,,0.3413562536,0.0131087038
,,,,,,0.5887383998,-0.0006269948,,0.3416210835,0.0131669625
,,,,,,0.6000000000,-0.0005260772,,0.3418787681,0.0132234744
,,,,,,,,,0.3421681466,0.0132876477
,,,,,,,,,0.3425373139,0.0133695432
,,,,,,,,,0.3429757497,0.0134671866
,,,,,,,,,0.3434202707,0.0135666222
,,,,,,,,,0.3438740201,0.0136685804
,,,,,,,,,0.3443253100,0.0137704653
,,,,,,,,,0.3447755731,0.0138726079
,,,,,,,,,0.3452244332,0.0139749339
,,,,,,,,,0.3456698758,0.0140769864
,,,,,,,,,0.3461166696,0.0141798673
,,,,,,,,,0.3465618570,0.0142829073
,,,,,,,,,0.3470085047,0.0143868271
,,,,,,,,,0.3474549763,0.0144912618
,,,,,,,,,0.3479028864,0.0145966057
,,,,,,,,,0.3483517177,0.0147027578
,,,,,,,,,0.3488031964,0.0148101523
,,,,,,,,,0.3492533008,0.0149178576
,,,,,,,,,0.3497041146,0.0150263968
,,,,,,,,,0.3500000000,0.0150979944
,,,,,,,,,0.3501463997,0.0150355291
,,,,,,,,,0.3502804594,0.0150212720
,,,,,,,,,0.3504286720,0.0150069461
,,,,,,,,,0.3505677718,0.0149945364
,,,,,,,,,0.3507292731,0.0149813013
,,,,,,,,,0.3508897805,0.0149691498
,,,,,,,,,0.3510589503,0.0149573101
,,,,,,,,,0.3512316252,0.0149461098
,,,,,,,,,0.3514097122,0.0149353875
,,,,,,,,,0.3515925658,0.0149251529
,,,,,,,,,0.3517805250,0.0149153589
,,,,,,,,,0.3519736183,0.0149059831
,,,,,,,,,0.3521716943,0.0148970109
,,,,,,,,,0.3523753046,0.0148884008
,,,,,,,,,0.3525845610,0.0148801354
,,,,,,,,,0.3527993792,0.0148722045
,,,,,,,,,0.3530199668,0.0148645902
,,,,,,,,,0.3532468105,0.0148572670
,,,,,,,,,0.3534794751,0.0148502409
,,,,,,,,,0.3537188974,0.0148434771
,,,,,,,,,0.3539644406,0.0148369874
,,,,,,,,,0.3542174232,0.0148307312
,,,,,,,,,0.3544765098,0.0148247363
,,,,,,,,,0.3547432756,0.0148189594
,,,,,,,,,0.3550171238,0.0148134116
,,,,,,,,,0.3552985876,0.0148080757
,,,,,,,,,0.3555878091,0.0148029452
,,,,,,,,,0.3558847301,0.0147980140
,,,,,,,,,0.3561911553,0.0147932502
,,,,,,,,,0.3565044928,0.0147886887
,,,,,,,,,0.3568284612,0.0147842706
,,,,,,,,,0.3571610697,0.0147800205
,,,,,,,,,0.3575040241,0.0147758877
,,,,,,,,,0.3578389992,0.0147721053
,,,,,,,,,0.3582079002,0.0147682013
,,,,,,,,,0.3585815828,0.0147644939
,,,,,,,,,0.3589714887,0.0147608651
,,,,,,,,,0.3593745265,0.0147573429
,,,,,,,,,0.3597910544,0.0147539233
,,,,,,,,,0.3602215193,0.0147506033
,,,,,,,,,0.3606688800,0.0147473579
,,,,,,,,,0.3611334438,0.0147441895
,,,,,,,,,0.3616146137,0.0147411002
,,,,,,,,,0.3621151180,0.0147380755
,,,,,,,,,0.3626370232,0.0147351056
,,,,,,,,,0.3631800012,0.0147321960
,,,,,,,,,0.3637472641,0.0147293314
,,,,,,,,,0.3643387337,0.0147265187
,,,,,,,,,0.3649591721,0.0147237393
,,,,,,,,,0.3656060554,0.0147210103
,,,,,,,,,0.3662866616,0.0147183079
,,,,,,,,,0.3669988541,0.0147156442
,,,,,,,,,0.3677479737,0.0147130069
,,,,,,,,,0.3685348159,0.0147104000
,,,,,,,,,0.3694047528,0.0147078582
,,,,,,,,,0.3702686548,0.0147052418
,,,,,,,,,0.3712215810,0.0147025790
,,,,,,,,,0.3721642995,0.0147001329
,,,,,,,,,0.3731734763,0.0146976800
,,,,,,,,,0.3742409971,0.0146952510
,,,,,,,,,0.3753671701,0.0146928543
,,,,,,,,,0.3765496327,0.0146905041
,,,,,,,,,0.3777993469,0.0146881821
,,,,,,,,,0.3791087736,0.0146859163
,,,,,,,,,0.3804853239,0.0146836979
,,,,,,,,,0.3819309719,0.0146815317
,,,,,,,,,0.3834420579,0.0146794326
,,,,,,,,,0.3850280301,0.0146773892
,,,,,,,,,0.3866764619,0.0146754254
,,,,,,,,,0.3884096054,0.0146735204
,,,,,,,,,0.3902196492,0.0146716864
,,,,,,,,,0.3921057140,0.0146699304
,,,,,,,,,0.3940635642,0.0146682565
,,,,,,,,,0.3961107725,0.0146666543
,,,,,,,,,0.3982536977,0.0146651226
,,,,,,,,,0.4000000000,0.0146639908
,,,,,,,,,0.4001391261,0.0145204441
,,,,,,,,,0.4002554524,0.0144588715
,,,,,,,,,0.4003776605,0.0143969601
,,,,,,,,,0.4004812355,0.0143428839
,,,,,,,,,0.4005880032,0.0142909764
,,,,,,,,,0.4007086654,0.0142305332
,,,,,,,,,0.4008176240,0.0141783859
,,,,,,,,,0.4009365586,0.0141200573
,,,,,,,,,0.4010463464,0.0140686923
,,,,,,,,,0.4011678000,0.0140105572
,,,,,,,,,0.4012833218,0.0139571048
,,,,,,,,,0.4013954392,0.0139037651
,,,,,,,,,0.4015069387,0.0138534017
,,,,,,,,,0.4016344943,0.0137939671
,,,,,,,,,0.4017503206,0.0137419909
,,,,,,,,,0.4018820621,0.0136813435
,,,,,,,,,0.4020004587,0.0136288089
,,,,,,,,,0.4021203910,0.0135742049
,,,,,,,,,0.4022446019,0.0135190844
,,,,,,,,,0.4023786273,0.0134590356
,,,,,,,,,0.4025174568,0.0133980080
,,,,,,,,,0.4026777485,0.0133270175
,,,,,,,,,0.4028260408,0.0132622608
,,,,,,,,,0.4029945596,0.0131882782
,,,,,,,,,0.4031498479,0.0131209936
,,,,,,,,,0.4033269272,0.0130438595
,,,,,,,,,0.4034886176,0.0129743294
,,,,,,,,,0.4036657077,0.0128976682
,,,,,,,,,0.4038311716,0.0128270706
,,,,,,,,,0.4040155557,0.0127477084
,,,,,,,,,0.4041832872,0.0126766923
,,,,,,,,,0.4043751347,0.0125947836
,,,,,,,,,0.4045565920,0.0125182455
,,,,,,,,,0.4047600037,0.0124319768
,,,,,,,,,0.4049532706,0.0123509132
,,,,,,,,,0.4051685513,0.0122601764
,,,,,,,,,0.4053719825,0.0121753760
,,,,,,,,,0.4056025528,0.0120787935
,,,,,,,,,0.4058154586,0.0119904457
,,,,,,,,,0.4060942268,0.0118746690
,,,,,,,,,0.4063568630,0.0117665146
,,,,,,,,,0.4066163601,0.0116594969
,,,,,,,,,0.4068860740,0.0115491489
,,,,,,,,,0.4071687786,0.0114334021
,,,,,,,,,0.4074582246,0.0113158742
,,,,,,,,,0.4078134564,0.0111717465
,,,,,,,,,0.4081392547,0.0110405495
,,,,,,,,,0.4085540533,0.0108738909
,,,,,,,,,0.4089288070,0.0107245262
,,,,,,,,,0.4094225074,0.0105283859
,,,,,,,,,0.4098653440,0.0103541657
,,,,,,,,,0.4106506854,0.0100474461
,,,,,,,,,0.4113551812,0.0097755550
,,,,,,,,,0.4122264302,0.0094429898
,,,,,,,,,0.4128338807,0.0092136332
,,,,,,,,,0.4133633739,0.0090154437
,,,,,,,,,0.4138447674,0.0088368029
,,,,,,,,,0.4142893573,0.0086730754
,,,,,,,,,0.4147194398,0.0085158552
,,,,,,,,,0.4151379706,0.0083638575
,,,,,,,,,0.4155224996,0.0082254160
,,,,,,,,,0.4159485158,0.0080733559
,,,,,,,,,0.4163358654,0.0079357762
,,,,,,,,,0.4167743540,0.0077813370
,,,,,,,,,0.4171871393,0.0076370521
,,,,,,,,,0.4176001780,0.0074938249
,,,,,,,,,0.4180015955,0.0073556991
,,,,,,,,,0.4183974143,0.0072205505
,,,,,,,,,0.4187865374,0.0070887031
,,,,,,,,,0.4191703889,0.0069596316
,,,,,,,,,0.4195497896,0.0068330255
,,,,,,,,,0.4197997673,0.0067497939
,,,,,,,,,0.4200677509,0.0066616070
,,,,,,,,,0.4203128684,0.0065812507
,,,,,,,,,0.4206590009,0.0064681794
,,,,,,,,,0.4210324290,0.0063470954
,,,,,,,,,0.4213770161,0.0062364127
,,,,,,,,,0.4217074949,0.0061311571
,,,,,,,,,0.4220749380,0.0060152667
,,,,,,,,,0.4224076706,0.0059106814
,,,,,,,,,0.4227896721,0.0057916568
,,,,,,,,,0.4231546007,0.0056788594
,,,,,,,,,0.4235262809,0.0055649619
,,,,,,,,,0.4238914591,0.0054540035
,,,,,,,,,0.4242562710,0.0053441183
,,,,,,,,,0.4246185012,0.0052359644
,,,,,,,,,0.4249788504,0.0051293279
,,,,,,,,,0.4250000000,0.0051231013
,,,,,,,,,0.4252165188,0.0052416429
,,,,,,,,,0.4253927697,0.0052796201
,,,,,,,,,0.4255708514,0.0053152531
,,,,,,,,,0.4257686630,0.0053517914
,,,,,,,,,0.4259485941,0.0053829763
,,,,,,,,,0.4261581108,0.0054168770
,,,,,,,,,0.4263631338,0.0054480059
,,,,,,,,,0.4265780107,0.0054786367
,,,,,,,,,0.4267942326,0.0055076523
,,,,,,,,,0.4270159284,0.0055356976
,,,,,,,,,0.4272412223,0.0055626113
,,,,,,,,,0.4274711478,0.0055885853
,,,,,,,,,0.4277054210,0.0056136465
,,,,,,,,,0.4279451621,0.0056379576
,,,,,,,,,0.4281896659,0.0056614893
,,,,,,,,,0.4284402384,0.0056843967
,,,,,,,,,0.4286965461,0.0057066749
,,,,,,,,,0.4289592894,0.0057284051
,,,,,,,,,0.4292289623,0.0057496410
,,,,,,,,,0.4295057396,0.0057703125
,,,,,,,,,0.4297733603,0.0057894096
,,,,,,,,,0.4300716489,0.0058096954
,,,,,,,,,0.4303705375,0.0058290974
,,,,,,,,,0.4306840087,0.0058485154
,,,,,,,,,0.4310046540,0.0058674822
,,,,,,,,,0.4313369991,0.0058862578
,,,,,,,,,0.4316797173,0.0059047552
,,,,,,,,,0.4320345692,0.0059230562
,,,,,,,,,0.4324016454,0.0059411499
,,,,,,,,,0.4327822227,0.0059590811
,,,,,,,,,0.4331773083,0.0059768762
,,,,,,,,,0.4335876063,0.0059945441
,,,,,,,,,0.4340146924,0.0060121270
,,,,,,,,,0.4344593773,0.0060296307
,,,,,,,,,0.4349235697,0.0060471000
,,,,,,,,,0.4354084160,0.0060645440
,,,,,,,,,0.4359004224,0.0060814875
,,,,,,,,,0.4364036218,0.0060980896
,,,,,,,,,0.4369667114,0.0061158406
,,,,,,,,,0.4375515032,0.0061334568
,,,,,,,,,0.4381760357,0.0061514240
,,,,,,,,,0.4388334129,0.0061694833
,,,,,,,,,0.4395322311,0.0061878076
,,,,,,,,,0.4402733287,0.0062063504
,,,,,,,,,0.4410641007,0.0062252195
,,,,,,,,,0.4419090403,0.0062444354
,,,,,,,,,0.4428141887,0.0062640419
,,,,,,,,,0.4437871055,0.0062840961
,,,,,,,,,0.4448354657,0.0063046378
,,,,,,,,,0.4459708583,0.0063257576
,,,,,,,,,0.4472007627,0.0063474435
,,,,,,,,,0.4485398561,0.0063697821
,,,,,,,,,0.4500000000,0.0063927770
,,,,,,,,,0.4502876422,0.0062148905
,,,,,,,,,0.4505574450,0.0061088750
,,,,,,,,,0.4508422665,0.0060047000
,,,,,,,,,0.4510695180,0.0059197069
,,,,,,,,,0.4513003682,0.0058422062
,,,,,,,,,0.4515749872,0.0057483115
,,,,,,,,,0.4518315729,0.0056659099
,,,,,,,,,0.4521321852,0.0055696316
,,,,,,,,,0.4524137985,0.0054844598
,,,,,,,,,0.4527439293,0.0053848239
,,,,,,,,,0.4530467313,0.0052979821
,,,,,,,,,0.4534443092,0.0051859050
,,,,,,,,,0.4538131513,0.0050859954
,,,,,,,,,0.4542271998,0.0049754640
,,,,,,,,,0.4546422525,0.0048695672
,,,,,,,,,0.4551337439,0.0047457819
,,,,,,,,,0.4556241781,0.0046277229
,,,,,,,,,0.4566050465,0.0044007086
,,,,,,,,,0.4574893209,0.0042049176
,,,,,,,,,0.4587022834,0.0039400127
,,,,,,,,,0.4595247400,0.0037930817
,,,,,,,,,0.4602840661,0.0036443970
,,,,,,,,,0.4611460365,0.0034760389
,,,,,,,,,0.4618482145,0.0033516582
,,,,,,,,,0.4625642256,0.0032225766
,,,,,,,,,0.4633784036,0.0030780457
,,,,,,,,,0.4642349268,0.0029299700
,,,,,,,,,0.4649839397,0.0028025026
,,,,,,,,,0.4656102925,0.0026992394
,,,,,,,,,0.4662667272,0.0025927300
,,,,,,,,,0.4670506674,0.0024661888
,,,,,,,,,0.4680422340,0.0023092965
,,,,,,,,,0.4691813280,0.0021329640
,,,,,,,,,0.4703040901,0.0019623694
,,,,,,,,,0.4714809138,0.0017867578
,,,,,,,,,0.4726673701,0.0016126520
,,,,,,,,,0.4738830326,0.0014370899
,,,,,,,,,0.4751104974,0.0012624732
,,,,,,,,,0.4761751279,0.0011122203
,,,,,,,,,0.4771648275,0.0009718425
,,,,,,,,,0.4781109630,0.0008539195
,,,,,,,,,0.4790387713,0.0007278900
,,,,,,,,,0.4801020495,0.0005826601
,,,,,,,,,0.4813103155,0.0004200292
,,,,,,,,,0.4823984656,0.0002716544
,,,,,,,,,0.4834168595,0.0001504208
,,,,,,,,,0.4844336776,0.0000169151
,,,,,,,,,0.4856042352,-0.0001355299
,,,,,,,,,0.4864684190,-0.0002480441
,,,,,,,,,0.4873958667,-0.0003641127
,,,,,,,,,0.4883619811,-0.0004861155
,,,,,,,,,0.4893259241,-0.0006092420
,,,,,,,,,0.4902682376,-0.0007173335
,,,,,,,,,0.4911423687,-0.0008263844
,,,,,,,,,0.4921892907,-0.0009569681
,,,,,,,,,0.4936455017,-0.0011359533
,,,,,,,,,0.4950017835,-0.0013008455
,,,,,,,,,0.4962842310,-0.0014554512
,,,,,,,,,0.4976001750,-0.0016127434
,,,,,,,,,0.4987785942,-0.0017526089
,,,,,,,,,0.4999659263,-0.0018925631
,,,,,,,,,0.5000000000,-0.0018954582
,,,,,,,,,0.5001192457,-0.0018019520
,,,,,,,,,0.5002296612,-0.0017679345
,,,,,,,,,0.5004504921,-0.0017034651
,,,,,,,,,0.5006639012,-0.0016448982
,,,,,,,,,0.5009456989,-0.0015729346
,,,,,,,,,0.5012763680,-0.0014946469
,,,,,,,,,0.5017018946,-0.0014017734
,,,,,,,,,0.5022218478,-0.0012986315
,,,,,,,,,0.5031511218,-0.0011380408
,,,,,,,,,0.5038315609,-0.0010314368
,,,,,,,,,0.5044752831,-0.0009383916
,,,,,,,,,0.5050879703,-0.0008560378
,,,,,,,,,0.5056691043,-0.0007828825
,,,,,,,,,0.5063313395,-0.0007057719
,,,,,,,,,0.5069551149,-0.0006373895
,,,,,,,,,0.5077593301,-0.0005552978
,,,,,,,,,0.5085406446,-0.0004805288
,,,,,,,,,0.5093905135,-0.0004043284
,,,,,,,,,0.5100000000,-0.0003523704
,,,,,,,,,0.5103346023,-0.0005245415
,,,,,,,,,0.5106664970,-0.0006258956
,,,,,,,,,0.5110055772,-0.0007253456
,,,,,,,,,0.5113812189,-0.0008282386
,,,,,,,,,0.5118290003,-0.0009425779
,,,,,,,,,0.5123686224,-0.0010715563
,,,,,,,,,0.5131102223,-0.0012336394
,,,,,,,,,0.5141343082,-0.0014376242
,,,,,,,,,0.5153015054,-0.0016517478
,,,,,,,,,0.5172416892,-0.0019739733
,,,,,,,,,0.5196445974,-0.0023390026
,,,,,,,,,0.5214208491,-0.0025951992
,,,,,,,,,0.5228837969,-0.0027987127
,,,,,,,,,0.5243762887,-0.0029987876
,,,,,,,,,0.5259709499,-0.0032087041
,,,,,,,,,0.5275721413,-0.0034145898
,,,,,,,,,0.5292144750,-0.0036214946
,,,,,,,,,0.5300000000,-0.0037195895
,,,,,,,,,0.5302874347,-0.0035746865
,,,,,,,,,0.5305453179,-0.0035241178
,,,,,,,,,0.5307047520,-0.0034773076
,,,,,,,,,0.5308530152,-0.0034396235
,,,,,,,,,0.5311495416,-0.0033682233
,,,,,,,,,0.5314305010,-0.0033047820
,,,,,,,,,0.5318152884,-0.0032245376
,,,,,,,,,0.5322873191,-0.0031338585
,,,,,,,,,0.5328452244,-0.0030362829
,,,,,,,,,0.5338435073,-0.0028846906
,,,,,,,,,0.5350538094,-0.0027252788
,,,,,,,,,0.5360337684,-0.0026093186
,,,,,,,,,0.5369568019,-0.0025093583
,,,,,,,,,0.5378437640,-0.0024206495
,,,,,,,,,0.5387238588,-0.0023390053
,,,,,,,,,0.5397456215,-0.0022520509
,,,,,,,,,0.5406638241,-0.0021788236
,,,,,,,,,0.5418478263,-0.0020913267
,,,,,,,,,0.5429721369,-0.0020136319
,,,,,,,,,0.5441929935,-0.0019347594
,,,,,,,,,0.5454152532,-0.0018606052
,,,,,,,,,0.5466989461,-0.0017873800
,,,,,,,,,0.5480183245,-0.0017164672
,,,,,,,,,0.5493975676,-0.0016465599
,,,,,,,,,0.5508328148,-0.0015779017
,,,,,,,,,0.5523365100,-0.0015099993
,,,,,,,,,0.5539124364,-0.0014428304
,,,,,,,,,0.5555699901,-0.0013765687
,,,,,,,,,0.5571852522,-0.0013154354
,,,,,,,,,0.5591141381,-0.0012468945
,,,,,,,,,0.5610486000,-0.0011822552
,,,,,,,,,0.5631884642,-0.0011153366
,,,,,,,,,0.5654030277,-0.0010505746
,,,,,,,,,0.5678039735,-0.0009851907
,,,,,,,,,0.5703421027,-0.0009210005
,,,,,,,,,0.5730866491,-0.0008568441
,,,,,,,,,0.5760314693,-0.0007935024
,,,,,,,,,0.5792312541,-0.0007305468
,,,,,,,,,0.5827086834,-0.0006683675
,,,,,,,,,0.5865230090,-0.0006068730
,,,,,,,,,0.5907263602,-0.0005463272
,,,,,,,,,0.5954005062,-0.0004868299
,,,,,,,,,0.6000000000,-0.0004349510

